Energy Loss Due to Defect Formation from $^{206}$Pb Recoils in SuperCDMS Germanium Detectors

The Super Cryogenic Dark Matter Search experiment (SuperCDMS) at the Soudan Underground Laboratory studied energy loss associated with Frenkel defect formation in germanium crystals at mK temperatures using in situ $^{210}$Pb sources. We examine the spectrum of $^{206}$Pb nuclear recoils near its expected 103 keV endpoint energy and determine an energy loss of $\left(6.08\pm0.18\right)$ %, which we attribute to defect formation. From this result and using TRIM simulations, we extract the first experimentally determined average displacement threshold energy of $\left(19.7^{+0.6}_{-0.5}\right)$ eV for germanium. This has implications for the analysis thresholds of future germanium-based dark matter searches.

==> AnalysisEvents_T3Z1.dat <==
82.1785
81.0681
89.216
83.836
93.986
92.5341
86.6146
90.6474
81.8054
89.0997
80.0213
92.6377
91.7978
86.4951
89.14
92.6418
87.9799
91.9233
86.7449
97.1291
93.8189
96.3332
94.547
95.2445
89.9154
88.5588
83.0208
85.0458
92.8811
95.6827
83.4146
81.31
88.711
88.3937
80.5362
83.7952
85.9129
91.7046
97.1455
87.9384
81.7883
95.5827
91.6941
95.7039
86.6768
91.1566
85.2519
100.022
86.1266
91.6379
85.5004
82.5881
95.7921
82.9991
91.289
94.4032
88.5738
89.9199
91.6877
95.3251
83.4231
85.0115
86.8799
83.8289
84.1369
90.7071
98.0399
82.9488
82.5643
82.1014
95.4021
88.9603
94.9276
92.0217
90.3522
93.5894
83.0736
88.2857
92.0334
91.4524
83.9471
87.3328
83.9166
86.869
82.5159
90.9083
88.1711
83.0047
83.2139
90.2711
93.148
81.0093
90.304
87.636
80.6039
92.1874
83.6947
81.8249
88.0231
82.0609
92.8767
100.546
80.3785
86.009
88.8429
92.6837
83.1111
94.0944
91.1136
92.0905
81.3202
89.914
80.2476
95.7568
90.6606
99.2963
84.9388
83.7044
82.4736
89.1156
94.5145
86.9175
92.1655
80.8337
84.0387
90.5442
86.6758
92.8648
92.148
80.0872
94.2362
89.5897
84.7505
87.9132
91.7887
92.8073
94.3394
84.2211
84.2305
85.3611
90.3095
98.1362
87.5686
82.043
81.063
92.4746
101.226
90.7304
100.08
89.864
86.9775
90.8044
92.2204
89.2782
80.6489
98.9363
98.0968
90.2195
98.2621
91.4964
98.426
87.5285
84.2479
80.6886
87.5042
80.3637
93.1938
85.5246
88.6621
89.7517
82.5297
92.4702
87.1871
88.0171
80.1753
81.417
97.7636
82.7769
81.8758
89.5091
84.4918
88.0498
91.8959
87.475
108.366
95.0923
88.8817
92.9273
96.6026
84.1689
87.1923
86.9338
92.5991
82.5988
84.4704
84.9169
88.2554
93.7116
86.7272
85.3992
92.0773
84.3179
97.5631
84.6733
86.0525
83.5899
84.3258
86.2476
89.6125
83.5499
86.3723
85.7382
84.8502
87.7874
82.3144
87.3866
93.9371
97.5754
81.2634
86.8356
96.4088
91.2599
93.5618
97.2783
86.3888
85.7505
89.7477
88.1491
82.1972
96.9332
90.4647
97.8166
85.3575
86.3219
81.7291
93.2314
95.0616
92.0625
90.8548
82.0903
85.8058
87.4451
84.277
88.1709
89.4942
81.9351
81.1206
83.2603
83.8918
97.6561
80.0561
89.296
96.0638
85.6365
89.6168
95.0129
91.3688
83.415
100.353
97.6843
99.4218
86.4395
83.7541
96.6364
84.7168
85.2426
92.9006
82.6022
87.8802
82.9972
84.9886
81.4847
95.502
90.8066
86.5296
96.4598
87.7088
95.4717
94.9814
87.5262
94.2192
89.3432
91.4036
83.514
87.1804
88.5474
93.4758
90.5066
98.8109
80.84
89.9278
86.4693
99.4435
89.3095
89.8966
82.8427
89.7514
97.6164
80.1711
95.7156
95.1712
81.2606
93.2038
80.0107
99.1029
84.9973
88.0641
85.6424
91.8824
83.9736
88.118
84.1372
87.9833
81.0345
94.8291
85.0824
84.3506
87.5257
82.3333
92.2336
83.5279
90.7868
91.3141
94.4243
89.1198
96.2851
89.3126
84.9851
81.4192
91.8923
100.739
86.5256
87.4474
108.573
81.9498
96.5675
89.3298
93.5008
89.6832
97.1527
94.5467
86.3089
81.7872
90.6795
93.4712
91.001
89.242
81.2792
89.3681
100.584
93.1006
84.8228
92.1103
82.9435
81.3422
96.0349
92.1786
94.0639
95.4173
97.6588
85.6906
87.52
83.9747
80.9972
88.2676
97.9329
92.6157
95.9221
91.0852
82.8811
80.6933
87.4459
84.9812
96.1918
84.1714
89.4722
99.0343
87.9263
88.4236
88.0825
93.905
80.1036
84.1008
86.2245
80.5195
99.6086
92.9827
88.1512
91.0884
89.6727
81.9967
92.689
80.6751
90.3381
97.2622
80.0493
85.994
91.7942
90.211
86.3025
89.5152
91.6693
96.4388
84.4483
90.2034
86.5751
87.478
81.8301
84.3824
90.8555
84.7876
89.2967
96.4885
97.3377
81.652
84.2802
85.212
88.5238
80.0187
86.4536
99.0064
87.632
101.992
93.3387
94.4381
85.4853
82.922
89.2837
84.5483
89.5913
89.2511
92.7367
80.2262
90.6634
83.2501
85.3884
96.9787
84.8471
90.1804
85.8645
88.2368
89.4771
91.1347
90.4714
89.5642
95.7433
81.6502
84.0258
83.056
86.1068
89.5803
81.8302
98.7021
94.6575
89.7948
91.4753
85.7107
103.883
84.2455
83.5323
88.5467
95.2739
82.8704
92.741
81.6807
88.3648
83.7412
83.6698
80.9886
81.7782
97.6813
83.3432
86.7822
84.8348
95.3726
90.4144
87.734
89.6657
90.7963
94.0614
101.007
91.3193
95.9325
93.8193
89.2263
92.5874
84.044
95.2504
82.58
92.4159
82.3033
85.053
81.3834
95.7955
89.0543
93.7683
92.0205
95.4542
97.1007
86.922
95.3307
86.0082
81.703
87.8709
90.4167
86.833
87.5526
87.5266
84.9686
94.1513
85.4917
88.4477
93.7614
95.2899
85.0172
91.6058
86.4815
90.8997
84.5309
90.2234
92.0566
85.1858
83.2559
83.3215
87.8024
86.0199
92.1514
83.4133
87.6913
92.4835
93.2967
98.0599
92.601
89.2269
87.5841
90.7969
89.747
98.2106
88.6293
85.815
92.2936
90.4257
86.3563
90.9264
82.7837
87.3491
97.3735
98.8568
85.7313
80.4401
82.389
98.7658
85.2988
86.7002
84.3409
89.7251
88.2307
81.2905
94.418
86.0529
87.5337
86.1225
93.2963
85.8779
84.7477
80.9968
89.7241
93.6516
84.7781
92.6937
82.0243
87.2847
86.9685
94.004
86.8302
97.0368
80.5772
87.4521
99.4327
88.98
80.4165
82.0899
81.3831
83.373
80.6678
86.4405
88.9887
92.9316
87.6803
88.4248
86.1476
93.4095
101.511
93.8199
96.0454
105.556
89.7527
96.6676
89.0312
88.8479
87.6466
82.1397
85.852
82.5013
96.1855
86.1988
82.525
88.9859
86.0107
82.0383
80.0167
101.272
86.053
82.1681
82.7521
88.929
95.9364
99.8758
83.6556
87.9246
88.9841
84.2499
91.5712
89.1481
94.2772
81.142
87.4416
82.8402
88.9275
86.0144
88.0807
94.007
94.4682
100.155
98.2926
80.1586
99.358
92.466
99.4977
92.5727
86.8793
80.4355
82.9674
91.2173
95.1018
91.2437
81.8155
88.051
82.4049
91.5298
80.2556
86.3625
83.9011
81.861
80.3667
89.1527
85.5112
94.7814
81.9393
94.1381
103.457
89.2866
81.0092
86.1152
91.0112
93.0544
88.5218
91.1159
97.9847
90.7753
105.457
88.466
96.6065
89.3807
100.805
96.1446
88.0726
96.8472
86.1993
96.0781
93.6381
83.7994
91.8947
89.4875
81.7433
91.4427
94.1917
93.9089
87.9649
92.7138
90.0245
82.8054
98.1149
91.6272
90.0347
88.9095
84.2486
87.2199
82.6761
97.4331
93.9063
82.1344
99.6349
88.6028
102.118
99.6783
80.1349
97.8561
82.1251
99.9507
83.7072
83.2704
96.5395
87.8557
82.3766
92.4498
91.4507
100.995
90.6909
92.6261
83.6835
91.7472
89.3067
91.9017
83.1697
85.1435
84.1851
87.8759
85.4651
92.9858
99.3831
87.4021
93.9533
81.5712
91.9613
100.333
88.8601
85.47
91.9201
86.0053
91.3171
83.2455
98.3457
83.0226
83.7387
81.2976
81.1609
87.9018
90.6188
95.8979
86.512
84.9764
86.4519
98.2721
93.1874
81.0866
97.5731
81.0833
87.927
99.2782
89.286
81.4053
86.737
92.2848
99.3777
96.6642
81.6847
95.8043
93.216
94.7013
98.0678
96.169
80.8231
81.7072
82.8304
91.8891
80.7575
91.045
96.1877
81.7885
80.5199
102.658
100.348
93.6878
85.7447
82.1765
87.245
80.0962
96.0022
87.8637
93.5888
82.1832
84.8844
84.4739
91.439
96.8933
94.8709
91.8044
84.148
88.8144
89.5893
83.0214
89.4037
83.9719
99.3749
87.4966
94.7671
96.9109
85.7563
84.152
89.536
95.7528
95.6006
91.6235
95.4203
89.1559
89.9416
92.6428
84.0423
85.7979
83.1306
93.3457
99.4428
81.319
88.3774
100.964
85.6389
83.3904
96.033
81.3925
93.3333
90.5688
96.8547
83.0091
81.7228
90.0711
85.4259
80.9571
82.4037
80.8756
87.3803
91.0894
85.886
88.3511
85.1555
96.4775
92.1545
86.7862
86.9266
86.4683
85.0132
84.4167
80.0659
95.0944
87.2502
86.7894
96.5251
93.5323
82.0534
90.9402
91.3605
90.8363
93.2679
94.4459
82.2804
81.2594
89.2919
86.4769
83.8248
92.1938
89.9424
89.6195
84.7359
99.016
88.1135
84.3201
84.0231
90.74
93.5426
87.7323
92.6043
89.5088
83.8045
94.7403
89.28
94.5525
97.4813
87.9672
88.1411
85.0602
86.1269
89.978
94.8031
81.3484
87.9871
80.5332
85.6399
80.3264
84.8542
80.164
88.4498
84.4607
92.6506
98.7751
94.0336
99.3317
81.1263
84.3932
86.5399
93.097
84.1834
93.6938
83.8087
86.3239
89.8136
85.2569
94.2221
88.4003
90.3535
99.057
90.7434
84.8911
87.3828
90.688
88.6855
80.4538
82.0073
92.9149
96.4821
84.6599
87.4938
85.9703
88.4982
92.3996
82.7005
85.1063
89.8835
92.4422
96.7279
83.4069
92.6636
89.3517
83.6468
87.602
83.7494
84.025
80.9802
84.7516
83.8785
88.0096
91.4367
86.8593
96.908
97.8703
82.6528
96.7253
85.6667
93.1962
80.0057
88.4306
98.3885
82.7613
92.94
87.2019
81.1138
86.5508
89.8348
86.4261
93.0291
81.8055
85.739
90.761
91.1971
95.9867
84.1704
87.7016
98.4621
83.318
85.2092
81.7241
82.0704
94.2943
80.157
84.3578
91.0311
80.1061
101.341
86.606
85.8927
80.7238
90.5486
92.729
80.3015
94.9825
92.556
82.5887
103.745
87.7076
94.1457
83.2346
94.0551
88.908
92.8011
85.2232
94.0188
91.9979
97.1021
99.7776
84.3827
84.2864
90.8158
100.09
90.7071
85.853
80.146
84.6516
98.9163
99.4906
87.4534
84.5548
89.2549
96.845
80.2775
90.5056
92.2229
85.8427
83.6556
85.3431
90.593
95.0283
85.8538
85.9921
80.1278
92.8385
96.1322
84.646
92.0882
82.3144
83.9236
83.009
87.182
92.2315
89.4383
91.2639
87.7112
88.5955
91.5244
95.6191
87.3403
101.107
85.5404
81.4992
86.282
88.1863
99.8391
92.4183
95.745
91.4037
85.7905
94.3448
82.9622
90.3953
81.8808
84.9027
98.2422
84.424
90.8342
97.8703
86.2217
81.0252
82.0304
95.9884
96.5835
82.07
84.8517
80.2863
83.7169
94.7106
84.327
84.0834
101.26
95.0013
92.404
82.3053
91.9611
82.6689
88.1061
84.3438
86.3306
80.2672
88.0481
90.9113
85.4168
101.104
82.9451
90.3553
95.9588
83.7805
85.0343
95.8963
96.6997
89.7211
89.0156
90.4922
95.4778
85.426
95.5297
99.2021
81.8808
101.794
93.7833
98.3555
102.432
84.6875
94.392
93.5238
80.8558
98.2456
91.2708
80.0772
80.6491
85.3773
92.7254
96.0344
84.4544
84.4968
92.872
81.6218
99.9004
100.3
90.2296
94.7585
91.7509
87.1322
94.7713
84.0292
92.7504
93.2221
92.8436
95.9636
80.4262
80.4921
86.3908
94.6023
90.3164
92.9334
90.811
81.3953
97.3328
96.8129
90.0816
89.7123
80.1101
83.013
80.8928
89.7023
88.1141
95.4176
80.2904
88.2175
87.1781
87.455
81.4112
94.0633
87.248
80.3905
92.0012
101.331
80.6874
100.029
80.9639
80.625
95.4041
83.7949
86.0535
98.6057
91.3947
91.1784
84.8751
83.0613
93.5214
80.7367
98.2843
83.0799
88.6615
98.3526
90.2634
99.317
97.3562
86.3818
86.7249
80.2317
93.8053
85.2827
83.4006
97.753
90.5914
92.5408
84.6977
102.518
94.3481
80.285
92.042
96.2514
96.233
81.5372
92.4682
82.7468
86.4595
85.0108
92.0835
80.5569
93.7218
81.0567
85.0522
85.5208
80.9409
82.619
99.0359
86.22
85.8622
98.3585
93.3757
86.2908
87.8378
83.6318
94.4309
86.9904
86.4795
98.7853
85.4211
90.0158
86.1313
81.0206
91.0803
93.4238
83.6367
88.0892
88.7447
84.3376
87.4662
84.6862
86.4029
88.7314
81.5578
96.9881
98.6921
85.4081
82.7171
94.825
90.0075
85.6161
89.7803
86.3406
82.6724
87.7932
90.5161
100.393
92.8546
84.6095
92.4225
84.6885
81.934
91.6919
87.1562
90.5771
87.7779
93.7333
89.5821
82.4422
87.0057
80.259
93.0645
87.9457
91.4621
100.971
86.1645
87.7065
81.9535
87.0984
100.318
87.3085
95.2471
82.3383
91.0911
95.0269
91.829
81.4457
98.9804
97.5402
81.3117
90.4539
97.8157
95.9076
91.3737
90.572
83.7437
96.8222
94.6887
96.4708
89.8709
87.7493
83.7032
89.2355
95.4855
92.4722
95.9548
81.8466
85.4278
86.9731
96.0898
83.8917
93.9867
92.3701
82.1714
89.8764
91.6251
85.4792
80.3126
85.9455
85.7863
101.241
82.036
91.0254
85.5547
82.4366
99.026
81.0873
92.4914
95.7343
102.032
82.9896
88.8598
84.8377
93.0529
97.7114
97.9606
97.8483
97.6889
80.4866
85.2808
81.605
80.0696
86.8793
89.8022
96.7437
82.9331
93.5873
81.6351
95.3263
86.2418
93.7484
88.4455
89.4712
99.1316
80.4123
95.9613
82.2049
89.8767
88.4457
91.6199
92.7193
89.2098
91.4193
85.3691
93.6834
80.3249
86.6353
82.7206
83.7445
81.608
100.696
92.0397
93.9699
90.1967
94.8951
98.593
91.0576
84.141
80.6203
82.8743
91.6962
89.1684
85.5879
94.8998
87.1926
82.9996
84.9569
86.924
90.6844
90.1211
80.9672
82.883
80.346
82.7843
93.2249
93.7381
84.1686
85.1732
88.9658
93.8599
82.161
87.2354
83.4868
98.2491
80.2509
80.7784
90.4712
88.1991
98.9678
94.9706
87.111
93.4962
86.2569
81.0667
89.7271
84.5915
90.0414
96.1332
95.7158
87.6616
84.1456
80.7214
94.7806
94.3357
84.0189
80.955
93.7226
80.6601
83.0266
101.529
81.3871
91.4727
80.4494
82.4479
93.1478
90.2357
99.0329
94.2863
85.179
84.4769
96.2054
94.7214
84.0031
97.1739
92.4111
86.5221
83.1025
89.4679
80.1707
88.9395
96.9419
80.5367
85.7692
94.7141
81.397
86.4681
89.6584
97.3213
81.3515
80.6057
90.491
98.3252
86.4684
85.1149
97.4598
84.3259
80.7997
89.6626
80.6252
93.3182
84.0147
99.5726
93.0034
87.3687
85.0624
90.9771
92.2976
90.925
81.147
86.8799
98.9187
90.347
83.9246
86.7758
89.8644
96.431
92.649
80.6803
97.0634
103.927
89.7903
95.9946
93.1338
87.7483
85.9994
97.0168
95.5338
93.8201
82.1857
82.5386
91.9885
86.9442
83.5882
97.476
83.5602
88.871
89.5684
93.2017
97.6825
94.7656
80.9758
84.4424
96.7477
92.4817
84.808
92.3396
90.0423
87.2309
98.6006
81.3851
80.418
88.3964
96.2964
100.407
97.0491
97.3774
83.1995
90.6821
89.6539
82.7517
86.9127
92.3008
82.4398
92.573
81.6737
87.3909
89.731
89.2095
89.8069
101.075
83.3096
87.1761
83.0129
83.6226
80.9
95.8001
85.2492
80.8942
81.2994
87.9564
99.0176
88.1377
85.3429
83.8007
86.5509
94.1273
92.3593
87.8025
94.6518
93.9792
94.2346
80.6382
95.2391
91.4048
84.8873
97.2539
99.6003
86.6535
96.4171
94.0506
83.4552
84.9599
83.3762
93.8144
97.6469
91.716
92.5799
96.7753
98.5484
80.0013
89.4408
81.8669
81.3756
88.847
92.4092
91.332
97.508
99.5961
93.8354
93.5169
87.1686
89.2641
95.7381
80.0815
80.6669
100.003
82.4151
90.9761
95.8788
91.0793
91.99
97.1484
86.3068
82.8395
80.9543
87.7254
81.8614
97.5144
83.1245
90.7573
90.9672
87.7508
85.8561
83.8285
95.5316
89.5542
81.4322
88.0636
90.8766
86.1152
93.0979
83.5966
86.3847
90.2692
85.4862
94.7315
89.5159
90.8446
91.5307
83.1622
85.7611
80.2649
94.8856
87.4443
82.8651
85.2087
90.7242
81.44
83.3079
85.6224
88.7644
96.6942
83.6405
83.3606
82.1998
82.6285
100.001
95.9771
80.7224
84.1708
94.8866
80.8666
83.7959
88.5046
80.3742
88.7393
92.0779
82.2689
94.3402
97.2907
100.104
88.7495
83.4088
88.3648
86.0687
92.6937
81.9789
86.8806
90.143
81.0372
99.7803
89.7689
99.3529
101.546
91.5233
84.3136
98.6802
97.0905
81.2177
85.146
92.4035
87.3266
85.2163
82.3822
94.69
85.4628
88.5133
80.0983
95.6214
96.1115
96.2056
89.1292
80.1708
89.7626
87.5044
89.2729
84.6213
88.2496
85.7266
85.6167
80.2384
89.1406
91.9971
89.6948
93.1356
87.1837
85.6753
97.2256
86.5159
96.4663
91.0958
91.5926
101.003
83.5847
82.1029
80.9617
99.1518
88.9806
87.0459
95.9993
99.0236
84.9685
90.7659
94.9957
92.4812
89.1687
86.4116
91.6475
91.5137
90.3567
93.3127
98.2888
82.2486
92.6754
85.7138
85.9999
85.3607
98.2727
96.8445
96.8823
80.0898
83.2672
101.369
92.7754
83.7709
97.4318
97.5778
86.1332
88.8108
93.9173
89.4941
84.7591
83.7462
84.5112
83.3347
82.8306
94.8156
80.1062
97.6595
88.2614
85.803
80.5055
83.0099
95.9522
96.6069
85.8351
84.5624
94.5241
93.0157
89.7535
85.1794
86.0543
98.5029
82.1199
92.7889
97.9427
94.1296
91.7107
98.1584
80.9296
87.9255
80.3347
84.6577
83.5717
93.4523
85.4187
93.2291
81.7908
95.4347
85.4926
82.0982
86.0538
85.6635
89.8618
90.2305
92.9923
89.1135
86.609
87.7249
94.3667
80.5606
92.9632
93.2696
88.9119
93.4934
96.3795
83.3055
85.3855
93.8247
81.9854
81.9498
85.1451
92.5005
87.3511
83.1551
91.3272
91.3343
81.896
86.0028
91.3319
89.5923
80.1678
86.5321
91.665
84.5374
80.4216
85.9866
82.2928
83.5833
83.25
89.4873
82.0484
89.1098
90.4615
82.8043
92.1068
81.6772
82.5093
85.3905
86.0385
81.0431
87.106
88.6449
97.085
81.4593
98.95
86.3117
81.238
84.9017
91.5421
80.3792
80.1577
94.7207
84.5937
88.0152
95.516
95.1456
94.3709
87.4543
87.6495
93.6489
88.6929
92.1836
99.8049
83.1151
81.6369
87.3471
85.1322
88.7468
95.1618
90.0528
82.4588
93.7393
86.2384
87.886
91.8265
87.6553
86.0418
94.7332
81.7611
91.3091
81.2711
84.6777
96.4732
90.2501
80.4595
86.1402
80.6412
89.6886
90.216
84.0339
82.0844
89.759
85.7918
96.7198
86.2747
92.6302
98.3946
91.6099
93.5489
100.09
88.0182
88.6039
83.2293
86.9653
93.4124
81.4968
85.3641
80.5661
86.5927
86.7029
92.363
89.6202
88.992
89.6627
93.0847
84.0015
83.1136
92.1641
89.8829
95.2833
99.2503
93.1243
100.121
96.7043
100.113
81.82
104.972
98.5015
88.1981
80.7656
85.5848
88.1159
95.6774
98.7252
83.4503
83.5488
90.7586
80.1207
82.7415
80.2653
91.5594
88.6366
100.428
83.6058
88.2157
92.5577
81.6955
87.2196
83.105
88.1826
91.119
89.5641
87.2504
85.8642
95.1146
82.8539
92.3943
89.8221
87.1722
93.9148
90.6556
85.5443
91.7666
87.7024
87.2157
82.4613
80.5572
84.8562
91.8865
93.959
97.6635
94.8441
81.6881
95.4057
101.226
81.3706
80.2346
85.9572
86.7644
84.1609
84.7762
84.4524
87.1229
91.3475
86.1746
84.5986
93.8309
95.2898
83.6758
96.5638
87.2766
91.3089
80.5146
89.4269
95.95
92.5984
86.6918
87.1365
92.9487
82.8877
81.7299
102.21
92.2718
94.5713
85.537
87.6067
94.6471
87.4582
83.3934
84.3528
84.9114
84.1294
99.1768
80.6986
99.3758
86.4748
92.0993
97.5299
91.6713
88.2782
93.3668
82.2035
82.3598
84.817
93.1019
84.9945
80.5658
99.4508
92.3888
91.1836
90.26
87.0442
85.6148
95.6693
98.109
80.4978
92.484
91.1593
91.0732
81.9111
90.5485
94.0565
83.1335
89.1371
85.315
92.4662
99.5063
88.5493
81.3713
86.3807
92.773
83.8168
99.0382
84.8741
95.5618
86.5433
82.4053
83.4245
91.5554
88.3419
89.8383
82.0019
86.8858
96.1777
81.1588
87.109
99.3334
80.9142
89.8804
95.8999
88.6126
83.7248
91.4232
83.3705
91.4525
86.9844
87.268
82.0339
82.5173
86.9385
92.2676
90.5108
91.4568
91.2364
90.9382
88.4734
88.2629
80.6639
85.5508
81.8586
97.3221
102.519
100.502
80.7114
85.3783
91.5194
92.2693
92.2513
96.6712
94.8215
91.1747
82.9122
99.5684
90.0836
95.4043
84.093
81.6155
80.8174
82.4633
99.9292
83.8273
98.621
81.7877
92.1244
84.5568
84.6629
81.4632
85.0433
95.9543
85.1007
88.8025
81.4324
87.1283
93.0725
89.0281
96.4994
92.6789
96.3358
88.2812
98.1435
85.9492
81.0888
91.5272
84.4418
80.5878
85.0025
91.2727
83.8411
91.6548
80.3798
90.9938
85.7165
90.6196
86.1266
80.724
82.5572
81.3805
91.6776
81.5318
90.3308
82.4203
80.2119
83.8212
82.1826
87.1944
80.7368
90.6413
97.1333
87.4048
90.9478
85.0893
81.3176
82.0491
85.1731
85.9549
97.7596
84.4398
91.1015
92.4589
88.5977
87.0889
95.2044
83.8097
85.8882
97.7452
90.3298
81.3839
80.1596
86.4402
95.7268
94.5136
87.9412
88.3826
81.2237
94.8024
83.6714
86.7765
89.7433
90.9096
85.9915
99.3974
99.3174
91.7985
95.5223
87.646
95.3023
99.6719
96.4827
91.706
85.2908
86.7179
89.6637
90.8577
84.4311
80.4198
98.4593
93.0393
84.5421
82.3318
82.0972
98.5524
81.7182
98.3159
81.8426
92.2066
85.3851
81.7917
85.8955
83.7104
99.8092
91.8857
95.5376
85.9685
91.3109
94.3573
86.371
80.8766
80.7531
87.2046
96.2289
81.0591
86.1102
84.2747
92.2484
88.5189
85.6188
87.0447
89.9586
85.0018
87.0861
98.6926
82.3803
86.1634
80.4744
85.6273
96.3446
90.657
86.6237
93.6391
81.6594
88.2848
88.2397
90.9957
88.2141
82.3072
83.714
93.8889
88.8712
87.9065
98.2104
81.3079
92.5712
93.4358
90.6108
85.6497
95.3364
95.1651
94.6011
89.7103
93.9286
82.9576
91.6985
92.1594
87.5786
85.4962
99.1851
82.8653
88.3563
92.3019
97.3071
97.5562
83.983
80.3597
84.3945
87.7405
92.1091
84.0427
88.3662
99.3309
86.2236
98.06
93.3406
94.9539
86.3733
85.5034
92.4581
80.15
90.3135
81.3242
89.2972
80.9182
93.6615
97.6146
90.1617
83.5064
101.635
101.547
96.0762
88.5037
91.4888
94.7278
80.5058
81.2158
87.6791
92.333
81.0342
98.0686
82.3798
85.9827
84.6319
80.935
84.5657
84.2251
81.6826
93.4877
95.6022
90.5082
91.2043
94.7427
80.9364
93.5745
95.0155
99.7002
80.5954
85.3435
82.0601
82.3926
82.3428
89.2009
97.9305
80.6484
97.4068
81.6011
83.0726
80.7488
86.2557
82.4803
90.2969
94.7601
91.506
91.8996
91.8515
93.0673
82.389
86.0778
82.7109
87.7443
84.9526
80.475
89.7839
88.6672
95.9762
83.5357
89.7715
84.5322
88.5981
81.1869
91.7453
93.0013
87.2263
80.2249
93.5018
86.5374
88.6895
86.3732
95.496
81.839
95.5934
99.8363
86.8492
94.5194
97.4347
83.5893
96.0926
80.324
81.2376
84.9198
85.3698
97.841
80.6631
90.3953
90.2202
97.4129
92.2501
92.1158
85.514
91.9715
93.6814
85.2418
98.0736
87.9857
99.4075
80.2157
101.082
80.9943
81.3188
85.502
88.2693
90.3983
80.3872
92.7489
101.46
81.4627
94.1398
81.6397
85.5111
87.2241
97.5984
92.728
83.686
82.3171
98.3244
80.769
94.7394
84.3042
91.7608
97.691
85.9135
88.1777
84.5187
91.0168
89.168
93.1614
89.4949
88.498
85.1579
86.2952
94.4818
84.1607
83.9183
80.6387
84.0545
91.8583
82.6651
94.5156
86.6163
95.1948
87.0362
82.3792
97.5314
86.6068
98.2793
93.9002
83.0336
89.0192
85.2431
83.3226
97.8399
85.811
96.0645
89.8197
87.7329
90.028
84.5424
83.7417
84.9152
96.0292
94.5843
86.4648
97.7021
93.8374
91.7915
93.5282
81.9331
88.745
88.284
85.8941
89.2587
80.3603
83.8463
95.0648
95.4706
84.8414
85.3755
91.453
85.1668
92.5313
87.42
95.3599
81.0314
87.7657
96.3242
85.878
88.1744
86.0036
83.4919
88.748
83.2464
82.0662
92.4015
84.3799
82.1326
90.6425
83.6964
88.9681
89.6697
91.1252
85.1777
90.5527
85.9461
92.5503
85.2175
90.7144
89.392
89.8802
81.7567
80.3999
80.6646
90.6347
88.9469
86.6812
91.9048
83.4201
84.3332
87.0877
83.7289
81.2035
93.9554
81.306
92.3054
95.2833
83.1715
83.7575
92.4
86.5984
95.2962
99.9349
84.6592
86.316
86.5051
82.6158
85.0652
83.6918
90.0435
86.8475
85.7096
88.0209
80.3022
94.623
84.5432
90.4724
80.6267
86.0608
83.0146
92.3251
93.2133
93.3117
96.817
90.078
101.388
92.1517
95.7283
82.4115
83.4632
91.0706
94.9688
86.8271
80.5897
90.3103
92.7597
85.3898
93.4047
86.9174
85.667
97.4122
86.578
92.7242
99.105
87.2222
87.7035
82.6204
95.912
83.7574
85.0679
83.2922
81.7534
100.589
91.5436
85.8131
88.7245
94.0645
90.8152
80.0847
94.7522
89.6077
80.1366
92.4276
82.7944
86.4641
92.2084
89.2277
93.0684
91.2459
91.756
95.8471
94.8084
96.0294
99.2106
93.9118
90.7158
95.0164
80.8211
86.5606
99.1532
81.1595
94.3341
81.7694
90.1748
82.0464
96.6912
85.4446
83.7299
81.5389
83.0435
80.4827
89.4363
87.7906
95.2985
94.136
97.4082
89.0897
103.033
96.6449
95.1895
83.4069
98.3952
82.8875
84.5837
86.3465
96.5796
84.3866
84.4672
91.3133
101.763
90.803
96.0585
92.7428
88.0282
81.9719
87.8931
90.8819
90.0639
95.0175
82.3431
94.0804
86.9833
88.0609
81.6981
86.4029
81.0726
89.7966
87.271
80.0521
88.0295
94.2377
81.0231
92.7686
85.988
85.4018
86.8889
89.9229
85.7376
96.8056
87.4671
89.8915
103.013
88.9587
93.6116
87.6482
89.0662
87.6802
88.0323
85.667
87.566
100.074
95.9919
80.9525
92.3941
93.1227
92.8122
87.4272
87.5357
86.3011
80.1841
98.4355
86.4235
82.0218
94.0533
85.2243
80.5026
82.8165
85.0566
87.8679
83.1903
90.1903
81.3107
87.7088
90.5267
81.1668
82.9059
95.3309
95.9651
104.471
91.6456
93.3539
94.9136
96.1843
85.3573
92.406
90.6614
88.4898
81.5103
85.2969
89.6676
91.7381
84.735
82.2758
80.1239
91.7419
80.8173
91.2688
92.5391
82.4654
88.5234
80.4316
95.9274
100.077
80.4019
100.262
91.5195
93.8419
90.98
96.3906
94.1792
85.4099
80.7513
93.7499
96.562
81.9525
83.4605
91.2155
81.7379
88.6315
89.0077
86.2982
96.1392
96.2673
80.1925
84.5532
92.2825
89.4955
80.5843
91.1301
80.7679
99.6465
96.1009
99.6926
91.2887
96.393
91.1502
94.4275
97.2652
80.7466
81.2087
96.6981
94.1778
82.7845
97.888
92.5944
90.7668
94.2187
87.5624
88.7693
83.2752
90.2098
92.199
92.5964
82.0295
81.6506
80.2275
97.8454
93.3846
92.975
81.4015
96.2271
85.4232
86.7543
86.1253
82.2232
84.5696
81.0568
83.3946
82.2405
87.166
94.5471
97.7338
96.1197
81.1589
92.7729
88.4831
82.6717
94.4992
81.0383
87.4668
80.3905
81.8587
86.5494
95.4109
89.4429
94.3347
91.6103
82.0183
85.2105
81.7362
95.2536
98.8314
86.1362
84.0457
88.4167
81.0002
89.5871
84.2789
86.8686
86.3351
81.2889
92.1413
94.2325
94.9508
80.3709
85.6
83.4715
80.5721
82.2332
94.065
88.9023
80.583
98.9171
89.3554
90.7758
80.2615
83.9365
86.5072
93.3713
83.2551
92.4512
90.7386
83.286
99.0491
85.6307
83.6363
83.1852
83.2703
92.2027
93.2551
92.8693
91.9294
95.7844
84.006
82.333
99.2657
80.3057
94.2127
94.6587
87.1645
90.8502
99.9443
95.6337
97.1598
82.1731
94.4083
80.6886
86.967
80.9193
91.7874
85.6728
96.305
93.5611
96.1957
90.8484
89.5894
91.7007
87.0954
90.7799
89.7595
92.5303
90.3929
89.1408
104.002
90.4687
95.0124
83.8472
90.6498
95.203
93.3793
95.4578
85.1095
88.1383
83.0847
87.7051
85.725
94.2971
95.783
101.138
86.7738
93.5439
82.7806
95.1106
80.7424
90.799
82.0255
89.4449
83.1518
92.6188
93.5825
80.3409
96.5096
84.9793
85.7296
88.2349
81.1247
83.0906
88.2884
91.7113
94.2094
88.4015
86.5765
96.6961
83.1853
90.3967
92.8661
89.7831
84.1263
83.0916
101.964
87.2578
91.5818
95.3816
96.586
94.6962
84.7789
93.1198
81.197
83.1032
96.4379
89.5219
82.5164
101.14
92.2507
95.3253
95.5174
92.1503
80.1878
90.2951
88.9477
97.5936
89.3305
94.1702
90.4829
95.105
85.918
89.2799
106.351
80.9519
84.8398
80.0307
82.2333
89.6676
93.7473
85.2815
98.5031
85.729
88.1489
92.7293
91.1072
89.7181
82.3753
85.9422
80.55
89.783
86.9454
86.2596
86.9991
85.8339
95.4615
80.9813
85.4057
94.9763
96.1012
82.2366
93.6575
83.2717
95.8807
85.7575
84.715
84.7124
95.8
94.4515
82.417
88.3862
80.029
93.6063
92.715
81.5132
92.6417
84.0445
84.0164
94.8848
86.2836
88.7724
90.4665
89.1279
86.1616
92.9388
82.2541
91.0373
97.0323
81.8526
87.533
86.4898
91.1905
82.55
80.518
83.9671
89.0327
90.8909
87.5242
94.6963
93.7588
80.2281
81.9696
95.3764
84.6668
82.2329
87.1123
82.4517
84.434
94.7993
90.1829
84.1629
81.6675
94.2978
85.3719
86.6908
83.3811
90.6984
91.4314
95.4838
95.4942
85.9831
84.1862
81.0692
93.0824
87.1272
80.5251
94.5212
95.4351
81.5861
82.0053
87.3932
85.7984
89.3676
84.9252
93.7499
80.3203
88.539
85.1887
92.4871
91.5905
83.8728
87.5055
86.6388
94.0468
84.1304
96.4233
92.156
82.6481
83.9326
96.2062
80.5807
81.626
82.0903
95.9486
89.6624
90.2626
80.2165
81.3772
82.9844
87.868
95.2616
92.5309
90.5746
80.7077
96.956
81.4927
81.6188
80.4078
80.6095
80.432
86.3618
81.5212
95.6681
97.9498
96.7519
80.7971
95.098
98.433
90.155
88.2428
99.5821
96.5335
86.5168
83.1188
82.6808
102.487
92.8198
84.8709
80.2962
91.2628
82.8072
89.4242
91.0908
97.2846
95.4469
80.9067
83.6529
85.7095
87.0221
82.5676
91.545
89.1664
85.2804
89.9938
91.7558
86.2286
88.3509
86.7609
94.454
88.4877
81.2946
99.8581
90.1682
80.1794
89.1665
91.0726
82.7559
90.9887
92.8459
83.9906
85.8189
86.6395
91.6643
84.9664
91.9937
94.3597
83.8104
81.8577
82.8027
82.3767
90.3638
93.333
85.8397
85.8398
91.8986
92.8188
97.593
81.1596
91.2041
87.2316
97.749
84.9761
87.0381
88.5256
95.5548
83.9036
86.1844
87.063
80.1854
96.0227
89.9183
93.73
100.548
84.057
92.0415
81.9817
83.8323
97.928
81.5441
88.6883
88.6906
97.8142
92.4126
97.5945
85.4202
85.5432
93.941
88.922
93.3774
96.907
89.089
80.6466
103.786
89.0359
83.8047
83.5973
93.0588
93.5454
84.2697
83.7446
91.5736
90.7883
82.9684
87.6161
84.5646
84.6843
98.7371
84.355
81.8082
95.4363
84.8773
93.3133
92.7322
93.9808
85.5086
85.9241
87.5149
83.2084
92.9473
89.0425
81.1383
99.3662
97.8328
92.2809
92.5646
89.4522
82.43
82.4969
96.3309
87.1243
88.2582
84.682
97.3603
84.2034
86.9761
86.3458
88.164
89.3822
85.3286
99.9902
82.9363
92.3981
94.5442
92.4683
90.0252
90.4852
90.2274
81.9932
92.3438
92.0345
90.8751
101.64
82.6502
81.998
85.1582
85.0312
83.6011
80.6073
98.8738
85.8764
95.8711
88.0786
92.5795
101.721
81.4117
95.1754
87.7751
84.5716
83.8816
92.4484
82.1314
81.9487
84.4262
83.89
84.7374
85.2832
91.3738
85.6398
91.8964
88.622
91.8778
91.0005
86.6072
94.0935
80.2881
83.9111
82.8444
97.2745
83.149
84.2075
84.1053
95.772
91.2051
89.7639
98.9769
89.3172
85.8427
100.386
97.5702
81.0911
81.0326
95.9416
87.2044
86.3938
93.5889
81.0835
88.3233
92.0987
93.9627
90.1674
84.2167
92.3305
83.8898
93.8664
92.1955
87.9965
81.4003
100.194
93.5957
91.1428
88.2987
84.3867
95.2349
100.215
85.2134
81.386
82.3265
83.822
83.2144
95.9275
97.7061
83.2242
82.7592
83.8534
92.548
82.3866
91.1452
90.504
85.1288
88.3421
80.5126
96.494
81.8927
85.1192
92.6465
97.9738
84.6916
95.0959
88.4248
85.9138
86.7066
86.8516
90.7968
84.6173
93.9559
86.8194
96.9931
81.1796
93.0666
94.0939
80.8115
86.4419
91.217
96.9258
87.7627
101.124
93.4962
81.989
80.5757
91.9993
84.3244
85.3168
86.9293
87.7886
87.5477
92.39
98.9106
83.1376
95.3406
92.5614
83.9993
90.9905
96.8036
93.7422
83.4249
92.3203
94.0716
87.5381
88.0472
83.883
81.7405
92.1468
88.8231
92.4764
87.8277
93.7376
84.1957
88.9589
83.85
85.9214
84.4309
80.0133
91.4217
89.0931
95.7963
88.9792
90.7763
84.3589
94.2152
90.0163
89.915
88.941
83.0544
91.4983
90.1014
81.1778
90.5658
99.2556
90.517
96.4151
87.0496
95.4304
85.1204
88.1118
90.408
84.5905
89.24
86.366
88.059
94.0484
88.9094
91.3523
92.7805
89.8023
81.2211
92.3984
98.0853
81.8284
90.5625
85.5127
82.1354
90.4062
94.0845
96.3862
92.2978
81.2559
87.5428
83.4024
89.8701
88.3115
89.0709
85.4184
81.3137
91.5089
97.6354
93.4246
96.4272
87.7322
86.3601
92.5191
94.4428
94.9722
90.432
92.1614
96.396
87.4016
83.889
84.1194
92.5001
88.4855
94.1494
82.6325
94.2829
86.461
84.5874
95.4061
97.6985
94.2609
88.314
82.8375
87.0555
92.3332
86.7883
83.9569
88.4412
92.8028
85.7625
86.371
85.4176
95.0954
102.549
81.0912
81.4412
87.1814
95.7713
87.9416
92.3198
87.0305
93.5666
94.5498
85.6003
82.3591
91.9883
92.9543
82.8109
82.3685
91.3276
81.6291
84.1036
83.3357
90.384
84.3702
88.9352
81.857
82.8001
87.2442
96.2686
93.0732
92.0275
84.8097
95.5913
87.2337
88.6463
95.3215
80.9539
84.7124
80.1774
94.2529
84.7751
87.6716
86.1785
81.2185
89.8133
94.0296
82.6509
89.0461
91.7419
84.8721
90.8089
91.2615
82.2872
81.7814
87.5449
85.3896
85.5229
87.3112
80.0165
93.1452
95.7875
96.5409
96.1021
90.9315
83.2085
83.0757
95.9676
87.7444
90.649
97.7283
82.2931
83.6682
84.2935
80.7672
95.6306
88.5036
80.633
87.7756
90.1092
91.9949
88.8447
91.5761
100.071
87.2562
82.7487
92.3896
88.8147
95.9047
88.0887
90.3304
84.5774
83.8594
95.9634
95.0877
89.009
91.7407
89.4262
80.5533
92.7633
96.1833
91.7853
91.1267
85.4789
89.3138
95.1402
93.9001
92.1947
80.5638
82.3356
81.3947
85.2448
97.5453
83.8974
87.4851
92.9521
92.5484
81.375
90.3885
90.532
100.3
86.2835
87.6256
86.7715
92.4608
90.8555
80.7696
85.2928
80.4
94.2018
96.2808
81.5582
96.1515
92.1561
89.4869
87.5236
85.6159
86.4596
91.275
96.3483
88.4567
84.2916
90.1714
80.9897
85.3911
81.1022
89.5127
85.1426
85.5618
82.9636
82.1066
81.2789
99.2533
86.9221
87.6091
91.6367
85.2733
86.2363
97.1561
80.8995
83.8987
83.2016
88.0047
81.7142
82.9205
83.7683
89.1169
86.7935
98.7803
86.1109
90.9438
86.8407
84.7265
84.8272
92.5757
90.904
99.8881
82.3675
83.5997
93.7463
84.6908
88.4804
93.3848
96.9493
87.7419
82.7099
85.9872
81.8311
87.0835
97.8887
80.2665
97.0831
82.1171
83.7884
80.5446
82.2378
92.1759
99.3567
89.8569
92.1776
87.1523
88.9884
80.8723
88.8255
93.8402
94.27
100.199
82.3689
96.7531
100.076
99.2994
80.3569
94.2997
94.7385
88.3843
94.9678
89.367
94.4119
88.1628
87.6191
87.2737
89.0013
85.176
85.2866
80.3251
94.8843
81.6416
85.0725
86.3708
80.6812
95.9469
85.9877
92.8491
94.5907
84.4501
88.1809
93.6803
85.2529
90.2455
94.6517
82.1591
82.0918
97.9741
100.461
92.115
88.7512
86.0274
89.0576
89.8757
80.6267
82.2459
91.4104
94.3506
92.7753
89.4642
97.6106
91.7522
84.3118
90.5114
94.2989
92.5778
90.3619
86.1975
89.2849
98.948
86.1648
94.0335
96.7296
83.5245
95.9093
83.0653
84.288
99.7761
91.8134
86.0381
83.5213
87.2452
93.0399
95.5871
93.6309
80.6046
83.3058
83.0154
99.4904
100.325
92.5595
88.1088
82.3658
86.4702
91.2003
83.7963
89.1093
81.3692
81.775
86.1414
90.7556
94.707
96.9714
98.5326
88.513
95.3633
87.8325
94.3281
91.274
85.3523
81.611
86.357
84.7293
87.9075
84.3902
85.0725
82.1726
83.3346
89.1954
92.3444
84.2693
88.834
90.8053
84.3125
82.7285
86.5689
84.3129
82.2408
90.8317
92.604
91.9688
96.2838
92.1818
94.7969
91.4917
84.8956
84.7003
81.7311
90.4913
89.8764
88.2154
93.0773
89.2698
89.1574
97.0012
93.3561
90.4391
88.1492
93.9476
89.4939
80.3626
81.9573
100.244
88.9904
86.5853
89.4988
86.1909
92.4755
94.6467
89.0353
95.1965
88.6181
88.1973
89.7705
93.7466
89.6037
92.6997
86.6272
100.283
89.0883
90.3854
89.5375
88.359
80.4597
83.0853
85.7692
92.7972
86.9446
83.1071
87.9206
90.7729
93.1147
89.367
84.1583
91.0556
96.0612
80.6494
91.3463
84.0138
93.4401
83.5994
84.0923
82.5738
93.5604
85.8846
85.2469
94.2843
95.842
94.7259
85.4022
91.2706
100.914
95.9764
94.5993
97.4436
91.4333
88.7423
97.8504
94.8437
82.2744
83.0855
90.6444
94.8006
91.0273
81.0943
83.5715
84.5541
95.7657
80.7203
95.5537
95.2035
84.0356
85.6423
86.4803
80.8028
90.1903
91.4326
89.4038
86.5682
91.7431
85.3034
86.7017
92.3737
85.5478
95.892
94.3707
93.1344
92.2929
81.6994
82.6243
82.4609
82.0297
93.1463
94.8807
89.2777
85.2736
83.3415
90.7525
95.3572
82.7313
94.1716
99.0467
83.5695
98.9089
87.6134
96.3589
91.558
81.6762
88.07
85.9396
98.3078
86.1924
93.5171
98.8059
83.8186
90.2416
89.8262
83.7662
87.844
92.1835
82.6576
91.4907
98.6215
83.6021
86.4095
86.3474
93.5656
84.2081
90.8448
85.9131
97.2443
83.0444
80.3002
95.21
81.2871
92.8533
90.5264
96.5616
82.1833
81.4362
84.8545
91.3161
89.1853
82.0463
97.2896
95.2057
95.2617
80.4944
82.3236
90.9638
85.014
83.5403
92.5719
97.8794
86.0315
87.214
92.0529
85.6346
81.4112
85.9736
90.15
94.5777
85.5613
81.7519
92.4508
80.5988
94.3414
80.5904
82.5717
92.3847
94.2037
80.3991
93.2466
97.2734
83.9474
82.0409
94.4275
85.9089
86.0723
84.7091
96.3768
86.1068
90.4513
85.1999
86.1045
92.9157
84.413
88.2463
80.5798
88.0315
80.3391
85.3385
91.3619
83.8597
85.2516
90.1409
90.3336
84.7815
81.1472
85.7059
82.1575
83.2216
81.9871
92.1964
94.2084
86.7434
94.9329
88.9132
80.1499
92.8508
89.0018
92.2735
88.3967
96.4894
90.2145
83.1634
86.6147
93.1847
94.0513
81.0716
80.061
83.1446
95.7176
96.8255
82.9023
80.081
82.8079
83.7227
100.079
93.9081
90.4514
81.9028
94.8475
83.2848
91.2878
96.1582
80.8868
95.1331
81.6384
89.4167
95.3028
94.2238
94.6864
80.8529
95.6535
88.7217
83.6079
97.962
85.2426
93.09
83.8944
90.4858
82.3043
98.4044
85.3846
82.7149
86.9027
95.3238
90.5571
94.8111
93.629
89.5743
90.254
85.1064
98.7227
81.1908
96.4489
94.8672
87.8742
87.7631
90.1148
85.3797
87.7993
92.4561
85.1786
88.3363
92.2108
94.732
91.6445
84.525
80.6166
82.5305
85.0266
92.2048
93.2945
92.7514
88.3354
93.1498
99.3722
80.4275
93.4802
96.3198
88.5852
89.6789
94.4924
84.513
96.6995
97.3908
89.8695
80.9405
92.6861
82.5824
98.2801
97.0956
82.1734
85.6309
95.3175
81.8367
82.9879
83.2128
82.4178
93.5767
88.8667
91.4928
92.4122
83.8498
83.8155
82.2491
88.1447
87.3115
84.2014
85.3214
96.3451
100.992
94.0378
81.7693
82.1957
94.1781
88.2769
92.4413
95.1515
93.2064
93.1745
90.9125
95.8095
85.3209
80.4064
85.0709
88.4173
82.6421
88.7667
87.3112
85.4704
90.7372
87.313
89.5569
86.1135
80.3276
98.567
89.288
84.6668
81.9352
83.6772
86.5072
90.6634
82.1801
91.5476
88.451
92.97
99.6606
92.2033
93.5971
92.3093
84.6901
82.8678
91.1665
85.8573
82.8487
85.5521
92.3352
96.7279
82.5149
97.3078
91.0497
93.3405
92.0502
87.6043
86.6884
89.5103
82.327
97.9026
89.7565
96.0893
91.1325
91.3803
84.9975
86.0773
89.8425
87.5087
80.6603
82.8359
86.0549
93.2146
91.6914
91.9911
86.4175
85.9173
89.1649
82.192
80.0566
87.9964
88.5548
86.7535
96.4484
82.6691
88.5109
95.8025
84.1938
95.9652
86.409
86.5717
86.5744
91.2778
96.2297
84.6825
80.8823
80.0351
93.9248
87.8326
87.3097
83.4603
81.3048
80.5631
86.0897
94.3976
96.8822
85.5602
85.8114
94.0499
94.8658
80.4312
81.0706
93.7465
86.1662
90.1163
86.4833
91.848
88.574
89.7492
84.7861
89.0174
81.885
86.0651
88.5175
93.8496
86.5984
85.9167
95.2244
85.0132
84.9135
94.0242
87.6226
88.5336
81.3773
82.6157
92.7173
84.0734
87.6399
92.2743
93.1529
97.3394
85.9081
84.2534
91.6261
83.4418
83.7434
91.1283
84.0157
95.508
98.1427
94.9013
86.4111
92.8477
88.5426
84.7774
95.5326
84.7368
81.4208
81.8172
92.7289
96.8817
91.0539
86.0008
93.7395
87.4552
83.9013
88.4423
87.641
80.0402
80.5678
89.0632
90.3762
93.1058
95.1781
95.2377
84.5317
80.7888
94.3722
91.4046
87.8996
85.9853
94.4972
87.1798
98.0219
90.5562
87.5968
87.2487
93.9236
94.8323
94.9032
85.3639
83.2974
80.4023
85.6004
91.7728
93.5397
83.2847
86.0068
81.4728
90.2478
96.7017
97.1214
85.8644
91.3212
87.9917
95.5003
80.694
89.8838
92.7235
96.0279
81.326
98.2666
92.399
97.7466
83.1789
88.2754
89.8875
85.3998
100.703
98.3282
83.7045
94.3889
96.3837
86.9771
80.9718
84.643
96.175
87.0119
81.1015
95.3671
96.5026
83.0891
85.5121
83.0966
90.9883
80.0359
94.597
95.0902
92.2638
80.2564
82.7388
86.1459
83.6596
80.3285
86.3693
87.3468
94.6975
81.9497
96.6821
94.5896
80.5215
90.7464
97.5644
93.9095
93.093
95.7715
87.5323
90.3435
98.3232
91.7658
87.9469
84.4027
87.2394
92.2582
88.126
84.6104
83.1065
87.4174
80.7857
81.4338
80.5367
87.7336
87.6627
89.1085
82.4493
87.311
86.4757
90.9795
92.0528
94.2365
80.2257
94.6347
92.4646
87.3311
93.0241
87.4051
85.0451
98.0719
84.5443
98.7403
95.1508
84.3323
87.1139
88.9068
82.4604
93.7357
86.0172
96.0329
89.4309
88.9827
81.3408
80.8785
88.588
91.1784
84.9138
90.4628
94.9874
81.4294
85.9695
85.9635
92.1632
85.6975
84.7843
88.3123
91.2123
86.7378
87.8422
87.9402
99.1109
94.6515
83.1395
84.8177
93.6103
89.2645
93.233
99.2125
81.4529
91.8011
85.0129
96.066
84.1234
82.7388
81.2291
89.3746
88.1344
85.634
98.8075
81.5513
87.7377
95.8541
86.8055
94.337
86.483
84.658
98.5371
90.7898
96.8368
91.3124
90.5612
97.2209
91.2461
80.607
91.9912
85.4492
82.1178
82.422
98.2756
81.5273
83.243
89.7079
86.0284
87.004
97.0646
93.6364
82.195
92.9167
84.9485
85.093
81.1987
93.3753
95.3044
82.4949
90.596
83.8369
92.6628
99.7425
84.2463
96.2834
98.0349
87.3664
82.6134
86.1508
97.1747
80.187
99.3042
90.687
83.7919
80.7532
87.7446
91.4962
86.5933
87.5806
99.2174
84.0917
92.7274
90.2527
83.8072
94.5058
83.9731
94.0905
92.8853
89.5711
81.9519
87.8541
86.5541
80.8846
94.1261
91.1095
94.8638
88.222
83.3965
92.2088
87.0438
86.497
85.0607
90.1955
83.6813
80.9374
85.4678
87.3105
85.9003
83.2121
89.3719
91.5145
94.0429
90.828
84.4964
89.9164
84.895
85.5689
97.2429
80.8576
81.617
81.3659
81.1551
87.7343
88.2821
90.2739
87.946
94.6269
96.0928
94.6723
80.1772
80.0313
85.3663
92.501
87.2138
81.2273
85.8852
95.7608
91.4961
83.6458
93.8495
85.8416
86.0797
82.4421
102.547
80.7477
97.2104
81.1149
90.396
86.1394
95.3847
85.3835
85.0368
89.1586
92.7733
86.3792
85.9019
87.5463
86.9177
88.4564
82.6763
82.9193
86.445
90.4842
87.1331
90.7915
83.3663
86.9832
86.2576
95.369
90.2006
95.3516
93.5318
84.4604
85.0402
93.4326
83.9914
82.9892
85.818
89.744
90.326
88.0429
84.1276
91.0592
83.8501
94.7998
86.505
92.4096
82.604
82.8161
81.2133
88.785
91.9764
80.4185
90.4556
93.9763
91.6441
85.6012
87.0684
94.0585
89.3171
89.423
83.9058
91.2082
92.3627
84.6263
84.7477
85.0273
94.9018
95.0255
81.4271
81.8724
95.7379
86.7626
88.5825
96.4172
81.1574
94.743
96.9676
98.0899
95.2041
88.6628
82.3631
101.229
81.1075
96.5719
95.2696
84.4944
88.6614
84.8658
92.8939
86.1757
81.6882
82.1785
85.8452
83.8829
97.902
95.0651
97.5576
99.8253
89.4408
85.1398
98.3258
80.2439
89.3768
90.4361
96.9204
88.5006
83.2474
84.6532
98.3491
88.5624
91.2966
86.8039
90.9409
84.6618
82.5593
86.6144
85.0286
85.219
90.7044
86.8718
89.5601
84.5977
81.6477
83.6033
87.3518
96.881
93.6238
91.7838
98.4212
81.5682
97.5022
94.7531
86.3517
87.8913
92.6484
92.0299
96.1541
83.5218
85.9547
95.1223
88.9176
82.1613
94.76
90.6101
87.4536
91.4946
83.3868
82.468
89.0043
93.6309
86.2662
89.2068
95.0913
92.0114
85.1394
80.5541
82.4694
96.1426
85.9944
80.2322
90.3049
87.0571
84.7119
83.24
93.9139
101.096
85.5666
88.4109
88.9402
82.2537
93.7534
99.2404
85.9684
82.4642
90.1051
83.8396
82.9921
92.2186
93.8308
85.0299
85.9813
92.2503
87.5678
97.4998
98.6975
85.9835
81.8821
84.259
92.7558
87.0375
88.2308
83.2819
94.7587
95.8922
94.337
86.1202
95.0632
91.0169
92.2238
95.1246
89.3403
82.8862
82.3357
93.3285
89.8197
97.4106
86.8684
82.5113
95.7065
80.0446
83.9796
88.1161
88.1432
84.4504
81.6338
90.6853
93.308
98.5996
86.6513
81.6988
91.4909
82.2778
80.2279
86.7447
82.9536
90.8486
90.9397
82.2172
86.1299
88.976
93.1135
92.1095
87.2529
84.3493
95.4581
90.5776
91.9648
82.7913
100.436
97.086
92.8415
82.0584
89.5595
82.5366
82.0695
80.8888
89.6626
88.2444
83.5996
93.0531
85.9702
89.8541
97.2998
87.3099
80.8669
85.3125
89.6631
82.6066
83.3306
88.1492
92.5815
84.2285
86.4136
96.015
95.9704
95.3672
86.483
87.9147
91.8342
93.436
81.156
93.737
91.8073
82.5784
86.5695
91.6073
81.4929
82.5639
90.0461
91.1833
87.3095
91.1428
94.4108
88.4158
85.08
95.5821
96.6145
93.3027
84.2496
80.7567
83.7288
91.7008
91.1498
82.7441
83.4056
92.7918
93.2251
94.2557
96.3811
95.615
95.1348
83.3872
80.1576
91.96
91.9285
95.1358
94.7581
94.2333
94.3022
87.0343
91.3587
95.6852
86.667
85.5997
84.4175
84.6889
94.9612
80.6288
88.3065
81.7018
80.609
93.4875
83.7256
80.8063
84.6962
85.487
92.4807
91.0347
81.8204
96.5415
85.3472
88.953
97.8848
93.0165
88.2247
81.6599
90.096
86.8399
97.0137
86.5396
80.3091
97.8584
91.4912
89.5351
87.5679
89.3319
90.367
92.4803
82.0998
90.3613
82.0022
84.6169
91.3105
94.7205
91.9291
80.2325
87.3034
85.012
91.2151
94.8054
83.5476
80.8166
89.6218
88.0171
91.25
87.9173
88.8601
85.4927
90.2975
92.1926
87.4305
92.5674
83.5944
82.0511
84.7246
98.2796
89.4325
82.6805
81.6433
97.6382
84.9586
90.9799
83.3958
99.0816
94.6793
85.0885
82.5143
86.2712
81.5418
93.0092
87.8693
91.834
89.6117
86.934
91.6404
94.587
80.5232
89.6829
89.4373
92.2138
82.8791
80.502
91.5105
98.9478
97.7099
88.2728
92.2559
91.17
92.4987
83.8956
81.1221
86.2547
93.2926
93.3715
81.0587
98.778
85.6102
94.5166
98.4124
86.0373
87.712
81.634
81.9435
83.2656
94.1743
84.393
95.7439
95.4949
95.8981
89.6681
85.2851
90.5895
80.3068
82.2168
86.9492
92.6569
87.6873
92.9024
85.6414
84.8653
82.0336
81.8336
82.0308
94.3013
86.5781
99.1438
91.5194
94.2032
92.2951
90.9301
85.0144
89.1899
97.138
80.7089
97.0571
80.8069
80.4655
96.9944
91.7393
89.8572
85.6603
89.122
87.0255
88.4966
88.2301
99.9546
83.7828
86.5623
80.7127
94.6057
84.3914
80.8029
91.6094
98.1347
98.7004
93.7267
97.5561
84.1389
95.4299
90.1548
103.024
81.8887
84.0752
83.6275
92.1711
80.0168
86.0241
80.9041
90.4759
82.3897
94.7408
84.1609
90.6371
99.0255
83.9273
94.3184
88.5558
91.3058
85.1906
85.9965
92.0536
85.7619
81.121
83.9884
91.863
91.8828
96.1734
84.7789
90.8289
93.9831
80.818
87.788
87.4776
94.0376
85.3127
81.6499
83.7958
85.6952
80.3718
96.12
81.6666
82.5771
82.2266
95.0285
92.4616
89.371
93.8013
94.3645
91.2705
81.3165
91.087
82.6278
96.5317
85.3896
98.6869
83.1653
80.35
84.6212
84.41
96.3826
86.4428
88.1928
94.9682
87.6649
92.5673
81.4879
92.5656
90.1337
85.5152
83.0511
92.4671
95.4426
90.6384
103.165
84.32
85.3433
98.465
82.9098
93.2663
92.878
80.3952
84.8702
87.2207
85.0949
82.8892
94.8319
90.5813
92.8373
94.6292
96.0407
92.7257
89.4889
88.1362
80.8471
84.9991
100.589
97.6024
83.3652
82.2787
85.4006
83.2131
87.7657
91.0573
89.254
84.9911
86.434
92.3198
97.1051
92.3175
86.7444
89.5198
88.6782
99.4323
92.0209
88.5175
82.4188
81.1196
95.665
91.0603
84.7175
83.6849
84.6955
83.3407
82.8094
99.7132
92.7171
91.6583
97.5117
93.9912
92.962
91.9543
88.0993
80.5007
88.1905
97.8727
85.1868
88.5524
87.2837
82.726
89.0746
93.6245
94.0703
90.5522
80.4247
92.866
84.2214
97.3529
99.4077
87.6944
80.1145
85.6725
88.5548
94.0358
95.8535
88.2212
82.112
89.2767
89.2001
83.0402
81.4467
100.424
83.9931
83.9249
89.8894
85.1613
98.3141
86.2521
86.5081
87.1458
94.6347
90.5616
87.5228
91.3877
85.3515
86.804
80.7187
86.9832
84.2356
91.4076
85.9638
95.164
83.0486
86.9855
86.0229
85.3238
93.2925
80.1694
93.2397
92.3562
90.4831
97.3525
84.0169
81.1129
97.0158
92.2946
96.0372
80.7034
89.2444
92.8259
81.3626
84.4822
87.13
82.6863
90.9265
97.6412
97.6693
85.7158
89.9605
80.0973
84.0934
80.6141
81.7405
88.4076
85.5656
89.9775
90.1089
82.6394
88.8168
98.3755
97.602
91.3557
93.8266
83.0162
80.4944
94.8208
80.373
81.3258
92.7804
97.7252
89.8512
83.2421
91.5235
89.3072
94.4882
81.2609
85.7091
92.2964
83.9754
80.6686
90.6371
84.886
83.7993
88.2232
83.3056
96.4163
97.1448
85.5278
89.9797
80.2286
89.4806
92.5494
80.6282
91.1543
87.8091
91.0932
89.9418
92.9019
93.4088
91.705
88.513
89.294
80.4897
94.9425
84.4424
83.949
88.636
90.6571
88.4941
93.0635
87.4655
86.1273
96.4835
84.5622
90.0273
82.8646
91.7608
84.7506
90.5708
88.0317
87.8691
101.328
90.5108
84.1182
89.5834
86.3473
83.1706
83.2744
91.3097
90.914
90.2336
81.3716
84.5007
82.6367
90.8214
80.6424
91.7488
97.1502
88.716
94.1615
80.0801
88.4542
83.7911
92.1692
87.8542
98.103
97.0241
88.6981
95.8775
93.0885
93.5936
95.2656
90.1911
97.8431
95.096
88.1115
83.3128
96.8376
94.0816
98.5586
85.5375
80.6026
85.8345
96.0667
91.2639
84.2168
95.1096
90.6711
82.8739
89.4394
89.2314
84.3258
81.9846
97.9714
92.2259
94.5745
87.5773
90.4956
82.8642
86.9849
81.8635
89.3552
82.5697
81.5318
88.72
97.596
80.5272
88.4933
83.015
88.9054
83.4493
92.9095
82.5697
94.8818
95.0032
86.0009
88.485
84.1294
97.2372
94.4392
84.6141
96.7054
83.1515
96.5172
89.3953
88.6165
85.6546
90.4646
87.0565
87.0607
81.1697
93.2042
84.9096
89.2354
85.9137
84.0062
80.61
86.9661
90.5415
93.8841
80.9115
85.511
81.0185
92.8794
81.6248
95.3595
94.8782
84.8132
85.3463
84.6764
81.7995
95.6296
80.0176
94.2559
88.6566
90.6837
84.3881
90.0967
82.7422
95.0777
94.2601
81.8791
91.2727
85.685
80.4377
97.8221
86.448
95.1865
82.2108
84.1345
85.5731
88.34
93.8401
97.8596
82.7465
94.1171
99.7774
85.9881
98.7114
85.08
86.1184
89.4129
97.6633
91.8306
83.8698
90.0011
82.1046
91.4884
83.6037
84.2746
95.6935
84.5764
81.395
92.4763
90.724
85.7471
85.0676
84.6859
93.6433
90.3873
95.1917
90.6365
85.1882
98.1791
89.9738
85.0998
87.4678
82.1543
89.3613
88.6842
87.5282
83.5508
88.3449
86.6306
90.1755
101.837
94.9913
88.9645
85.5981
83.9795
80.7508
82.6728
88.9734
87.741
86.3138
93.6707
86.3211
90.2206
81.773
94.091
83.9023
88.6276
92.7879
86.9952
90.3161
87.7992
84.6266
82.6303
85.0183
109.468
98.5973
87.6613
88.7204
96.3395
84.3922
89.2124
81.2155
82.0882
88.0252
85.8419
83.0799
95.1424
92.4488
89.6191
94.882
82.398
88.2523
90.6966
96.1386
98.3804
87.4459
97.7754
84.3643
93.9682
85.8324
82.0548
81.6305
97.878
83.1988
92.1499
90.6271
87.7537
100.047
93.0393
94.2853
92.9244
96.1935
86.7302
93.4646
89.3673
84.9236
85.5421
84.4976
98.4937
90.4986
81.6592
85.1122
85.126
87.0065
86.1373
85.4056
85.3119
80.1941
90.9034
97.5315
87.0068
85.64
92.0182
87.6367
84.7057
83.1547
90.2315
87.2612
84.0843
81.7722
99.544
83.8309
80.7369
84.9377
85.5068
96.0152
88.8108
99.6934
81.7758
89.225
80.6506
96.0605
93.9906
83.3134
95.1176
87.7192
82.8069
95.6022
93.4523
82.3912
84.2546
86.5499
86.566
82.3892
99.5996
99.6769
85.9968
87.9471
99.8493
85.3876
81.4018
83.8335
80.3945
90.5039
96.0629
80.1892
87.0154
87.7801
84.5967
81.0165
94.8403
80.6563
83.6548
83.4037
84.171
95.9029
87.1861
83.5865
96.277
88.9826
96.6062
100.4
90.6355
93.2817
82.5023
85.8917
86.0562
92.1845
85.9515
80.7077
89.9728
81.7167
85.037
87.4818
87.6454
83.7737
94.4879
81.2707
83.5503
85.2429
96.1223
87.5458
88.007
87.9283
83.5715
80.5873
80.4368
91.5036
94.2043
86.6805
85.1517
91.7323
87.3991
87.6693
97.1909
86.2404
99.3017
83.918
83.173
89.2057
82.2894
90.1273
84.0411
87.0215
86.2802
84.4881
93.3892
92.8808
93.0026
86.2483
85.1172
89.3822
99.6103
82.7518
93.2882
89.8702
82.5032
92.1907
93.5799
87.0285
80.8308
87.8288
85.615
91.7869
94.5418
97.8364
89.7862
94.3338
96.2599
94.8009
86.3144
81.374
83.1648
90.0528
83.5687
95.9527
89.7904
85.7263
84.4986
88.225
83.8737
84.4286
85.8157
94.3918
85.0969
80.2098
91.4887
90.5726
80.4207
101.905
83.0816
94.0022
98.2869
91.8827
80.1919
95.0574
80.0138
82.2875
82.8287
90.4021
96.0829
82.2893
80.8388
97.9177
82.8123
99.1858
81.3818
85.4028
89.564
80.2641
81.3709
81.1114
87.6179
101.322
89.1401
90.8681
87.2137
91.0164
89.1393
86.8092
80.705
81.1266
97.4282
87.486
94.7861
85.3942
88.2962
91.7733
86.3869
86.0932
83.3718
92.7869
90.5978
96.5389
94.9042
92.7307
94.8689
94.7614
80.5138
92.2741
82.1745
87.166
88.012
92.5526
85.1469
80.8581
86.2397
86.1552
93.3452
86.2713
94.9165
83.9893
102.378
83.995
95.5042
82.8719
92.4809
91.9296
85.7376
80.4357
80.5298
89.7088
84.7502
93.4195
86.3033
100.737
87.0316
90.0553
89.5221
86.585
81.4475
87.1938
82.373
93.0719
82.9751
82.2147
88.1164
97.2594
85.8069
84.4984
84.8637
89.3204
89.1688
86.1613
84.5169
89.5226
97.1784
82.0995
82.3395
100.676
92.9147
88.8311
91.2756
82.9858
83.7287
84.4019
84.2438
85.3014
98.6567
87.2142
83.4162
98.7334
97.5989
83.9613
87.7745
98.7475
92.2734
88.7213
89.6397
92.0727
80.853
93.5479
96.5258
83.5271
85.5476
88.822
88.081
93.1377
83.172
87.6539
98.7334
88.2384
87.807
96.5907
84.5816
86.0112
80.3593
89.4865
92.5743
93.591
90.3475
84.5189
88.9542
92.0109
96.8437
94.6975
82.5491
88.3682
85.7649
94.985
87.6348
95.1107
93.0247
84.4974
85.2994
93.867
85.1266
95.1931
90.3436
88.2835
90.8122
82.716
80.7188
80.0574
81.9906
80.6016
90.4692
85.5382
90.8853
86.0689
88.3348
93.0441
99.6313
89.6077
88.1446
86.5998
93.0023
94.2491
84.6108
84.3275
87.9908
83.6264
87.0808
92.6279
83.3801
88.8797
80.9824
81.5389
92.023
92.7841
82.4136
95.0839
80.7491
87.2368
83.0691
81.0928
89.7688
98.026
80.4639
97.8208
87.3864
97.3554
85.4417
82.396
91.519
85.0317
81.7294
81.2992
83.4527
80.0291
99.3363
80.4499
91.3657
87.6262
85.0875
97.4616
85.0951
100.592
83.7087
91.6645
83.222
88.262
98.3565
80.7884
87.0385
95.682
82.037
85.0368
85.6227
96.8985
94.4445
82.9174
81.0435
88.0879
84.8461
80.2696
82.6819
93.6078
85.6162
84.2931
91.1981
92.4411
86.0174
92.7029
88.8361
83.2704
88.5636
93.0486
86.993
95.2131
81.5235
92.7618
88.4232
91.804
80.7725
85.8149
98.451
90.0543
90.3231
96.7976
92.0254
85.0831
91.7501
91.5914
94.95
99.3066
93.6655
103.768
99.6243
82.8764
86.0962
96.6797
85.6182
88.471
84.0708
93.8859
80.2499
87.02
88.3521
86.6918
90.184
84.9468
85.1458
81.4837
86.4676
97.2905
95.5788
92.9539
84.0316
93.904
91.5213
88.4949
81.9905
87.0699
89.5089
97.3792
86.3643
82.9455
86.5821
81.0806
84.1567
85.7254
93.8472
89.3103
88.6592
93.4326
94.077
87.4598
95.5458
87.7766
102.559
92.3483
81.9066
82.2492
87.8149
84.5607
86.6045
91.988
88.4296
96.3487
90.225
84.1966
91.4817
98.6725
82.5555
92.0325
86.0244
82.9611
82.5082
88.9737
90.5288
81.0989
80.775
82.4293
91.43
82.3354
83.5256
82.8815
86.8304
81.9714
97.2128
96.8281
84.3936
85.8405
91.9787
90.1342
96.8732
97.0056
92.3325
98.3537
95.4296
85.3434
84.5846
86.9376
87.9038
82.7054
93.2203
89.0288
84.1159
86.333
82.1184
87.9912
85.8785
96.0556
82.6518
90.9032
84.4971
90.0619
91.4816
92.0515
86.1807
88.5304
92.4319
89.6318
84.8516
85.7572
80.8238
83.3476
92.321
91.3227
85.4408
80.88
87.3037
97.37
85.397
80.2191
84.0557
91.166
86.4803
81.7264
86.9612
80.9468
80.5228
95.3816
97.4143
81.6152
81.1306
95.9826
89.5601
94.7759
86.8703
89.0235
84.4368
95.6265
94.1882
84.2639
91.4343
86.8847
86.2812
100.196
81.3316
89.9199
85.1272
82.7137
92.072
87.8306
91.3398
92.8028
89.0946
81.9019
82.6676
95.5007
98.5646
80.7309
83.9246
82.7681
90.4729
87.9712
85.5581
90.3442
95.6827
80.1712
89.5069
91.068
88.7729
94.7356
83.4048
93.2257
85.642
85.0288
82.4374
85.0916
83.0188
91.845
89.513
83.8372
96.0537
97.7051
85.2467
86.3782
88.4593
81.9608
81.9933
97.0336
96.925
95.4199
86.1931
88.9886
89.4437
96.3366
80.6095
96.9177
91.0065
84.0228
85.6654
92.4221
92.3338
89.7914
81.5804
85.7678
86.5794
89.9245
83.6967
98.7541
87.3698
83.8961
83.4496
82.9487
90.7667
89.6042
86.8712
100.545
82.2158
92.2296
94.3604
87.5242
80.431
95.4784
95.9352
93.3053
99.7925
90.0122
97.3942
93.617
91.3227
84.5508
81.7122
96.2167
98.8126
85.2469
83.112
84.974
81.7756
92.3751
90.6922
93.3857
96.5691
85.03
86.9876
80.1073
82.5604
96.2062
87.0305
88.2498
87.3629
94.1213
89.4347
80.5606
98.08
81.3213
87.9554
92.2147
80.9783
82.6462
83.3448
84.7247
88.6977
87.9189
83.92
89.9121
94.1495
105.135
85.7721
93.5792
88.2889
93.2951
82.9725
98.6672
82.5538
81.1597
93.2298
89.1582
96.4495
85.9388
90.9234
85.3136
83.591
83.5077
80.5021
89.5221
90.7197
95.5857
96.4273
82.0643
81.3774
85.9244
81.3858
80.7611
86.5382
84.5011
83.4399
82.0191
83.9489
99.3851
88.7744
89.3381
95.1104
88.7747
83.8924
96.7417
84.9743
81.7435
95.9885
85.9716
97.7654
91.0971
86.537
82.5475
83.2095
97.0302
85.9141
90.9048
84.9072
91.4678
93.4758
82.9128
94.9074
88.9314
89.1249
85.7219
87.561
82.7334
83.2129
84.662
101.416
97.9371
87.6659
97.7819
84.9892
94.5935
93.9541
85.8661
84.5057
90.8434
89.8717
92.6873
87.6867
102.102
89.24
90.2547
85.8168
86.0462
93.3428
80.4496
88.2087
94.4159
89.0483
84.1084
95.4848
100.215
86.5534
84.3868
93.2885
99.0644
85.661
80.9514
92.1029
94.4859
81.9417
84.7133
80.1343
87.0296
81.4768
89.435
86.7114
87.7777
86.9243
85.4375
98.5511
89.527
92.5819
84.3883
84.3373
85.1389
90.4847
92.0465
82.3434
80.896
94.9331
85.3562
85.6684
103.183
96.3631
90.9253
84.0253
80.4785
91.3942
82.8273
81.5274
91.3307
88.8063
86.2007
82.6127
83.9092
87.3644
81.4106
81.6869
93.7696
90.4636
80.8031
85.8821
83.152
85.6843
95.6011
85.1358
81.6021
88.013
88.5313
88.336
86.9301
83.4887
81.396
96.0804
85.1045
89.8954
91.7024
88.5272
85.6442
87.7085
90.229
82.4853
89.5502
87.5336
81.9102
85.8985
82.1326
95.2698
90.5397
95.9067
90.0138
85.3173
93.1199
86.3
101.448
80.1724
93.7894
87.4446
86.4548
93.0032
90.6902
84.5876
91.1315
94.331
80.4672
80.9994
80.0176
87.0565
82.9704
86.6933
95.0041
87.6193
99.0018
90.4301
93.1393
90.0099
83.3792
97.2956
83.9563
86.7711
98.7784
94.9283
92.5866
89.6106
86.2833
89.5304
93.9652
82.6798
85.3021
90.6671
91.4166
86.4243
88.7099
87.7355
90.4413
88.1017
95.1028
94.7235
88.3916
87.6553
87.4745
83.2198
81.352
98.8774
85.0397
90.7423
83.1516
94.0034
91.0295
87.1269
86.1103
82.5942
85.1499
84.6691
83.5731
82.8494
82.663
85.6989
92.9401
92.4157
80.6484
84.5623
88.7673
86.7601
91.1093
93.6317
91.8271
91.8873
92.7211
88.7182
87.3471
90.9582
84.8217
93.8949
90.8623
92.3027
87.656
89.6297
87.6448
92.3654
91.3687
85.6685
93.274
93.8435
85.0952
90.4587
99.1552
89.5962
96.8433
95.9295
88.791
87.884
83.9455
92.3423
94.5445
89.8893
88.9746
84.6408
89.6186
95.0142
94.0748
94.2753
84.543
95.3762
83.2658
88.3654
87.9704
94.4976
90.9056
83.4483
80.4116
98.7886
91.9488
99.5869
80.7512
91.4905
92.9969
97.5484
89.3002
91.0658
95.3939
82.5901
100.767
96.1378
91.6145
85.9031
86.5936
90.6489
81.8866
82.8911
80.6021
90.1529
96.9894
88.8761
82.413
83.7161
97.9082
88.129
82.5089
88.0103
80.8477
90.979
87.8952
89.2428
92.6216
90.2423
91.112
82.0416
87.094
91.0615
81.8072
90.5838
88.4205
89.8438
91.6293
100.088
94.8884
83.3353
85.5865
80.4275
91.2402
80.5477
83.2956
88.0833
80.9226
82.2176
91.8203
95.1526
84.5598
93.1661
94.6639
91.9456
92.0364
93.484
88.3363
88.0085
83.4307
84.7296
82.8872
84.4118
93.8189
88.0795
92.8937
84.8709
82.7471
82.9227
87.4532
94.6258
80.1811
85.5467
83.8542
95.3854
95.2756
88.6082
95.8954
91.2039
80.8965
83.8962
87.2648
87.3357
86.5399
94.8748
89.3511
90.5985
82.1504
93.0159
87.3189
81.7955
96.2578
83.5631
92.6429
86.8051
88.7582
82.2426
83.5202
83.9611
84.7676
88.7545
87.6235
87.3447
86.8012
81.4099
82.944
88.9986
82.9993
87.0739
83.9359
91.348
92.0934
87.7667
81.5541
85.7772
91.2903
80.0314
83.0091
80.4507
89.4724
84.1381
80.1393
88.6261
84.5005
84.8632
82.06
82.2845
89.9986
86.5128
89.9393
95.2309
89.9424
89.7343
99.8273
88.7085
91.0458
80.2218
84.5211
80.5251
84.2065
82.5568
84.0506
98.6533
93.7392
83.6883
91.0612
84.3768
96.8493
80.6955
82.1656
98.0205
83.5202
92.6797
80.7991
85.6222
81.3892
92.4067
96.837
82.6434
95.0013
84.8705
101.778
99.2362
87.8996
84.369
82.8544
95.2855
95.6207
92.7538
87.6965
84.6
91.5782
87.2482
86.3722
89.7493
92.949
84.3858
80.6651
87.6893
94.2658
81.8732
93.7041
88.541
84.8742
84.1298
80.0101
93.8213
94.5841
94.07
95.5047
90.6416
93.4511
88.649
95.6032
81.564
90.6826
81.0386
92.8295
94.3182
86.975
86.3625
88.1244
90.7618
96.1025
98.5348
90.5269
88.4285
89.013
82.5101
83.008
86.2224
84.2957
83.0616
92.1016
82.483
95.134
88.8629
89.5635
83.272
87.097
95.5273
86.2379
84.9486
89.3392
85.5566
82.3404
83.3487
93.1475
86.8612
98.7078
81.097
84.2903
89.4065
91.0354
86.0797
89.0518
92.038
87.3505
87.1496
81.9465
88.7494
93.1589
92.0517
97.203
94.6236
92.6713
81.1519
82.9065
87.4346
92.4506
80.0735
86.2151
90.3111
83.6218
90.1971
91.0402
96.1185
83.0178
95.8522
90.1224
82.6282
86.9855
88.3158
81.7361
80.2978
92.0182
85.1508
86.2965
84.2543
90.1619
86.2185
91.636
90.7211
89.0387
80.2221
82.177
90.0429
96.4331
92.4403
84.2812
87.3552
92.6276
94.5443
89.8217
95.0933
91.0844
93.6403
80.2981
88.1327
90.4501
95.5408
86.3491
80.2134
95.2429
98.8602
82.2534
83.3053
89.7384
82.4634
83.6694
82.3535
82.0331
85.5003
87.4649
87.4636
85.9077
93.0524
96.2435
89.5724
99.5148
87.9899
87.6381
94.099
82.8984
94.9657
88.741
90.4043
83.2122
93.3391
84.9333
102.248
81.4817
94.2601
81.5323
87.3269
86.2393
96.9928
88.5815
87.7642
92.9345
90.5717
87.3414
89.4348
92.8041
91.3303
84.9023
93.1143
96.8225
93.4317
97.6558
90.3252
80.4209
90.3142
83.4437
80.392
89.5943
92.7228
87.6357
86.3245
82.6334
83.4191
88.7155
87.8719
92.298
81.2948
86.9683
89.9268
80.6334
87.7644
88.7571
93.7515
87.3248
80.3156
91.4871
81.2384
82.4596
80.1105
83.7868
82.6388
83.3428
98.1506
82.6962
80.1132
82.3053
95.5958
81.35
91.6353
82.0461
85.8238
86.6001
88.0783
83.882
82.3236
96.6509
87.6687
88.8067
93.2381
89.9518
89.3757
86.3691
92.8997
90.4391
91.0002
96.2915
82.0371
98.1548
82.463
93.5816
94.9305
92.8593
97.4696
93.853
91.4087
83.959
84.9124
81.0423
86.1524
87.3444
84.6441
94.0573
83.9229
93.6017
92.3721
81.008
86.1281
84.764
87.2954
80.277
84.8525
84.846
88.6514
94.9745
98.0687
86.3666
95.903
87.8863
82.9575
94.9559
91.7384
90.4829
89.4618
95.4271
92.7164
91.1438
91.8283
94.9967
92.078
94.527
101.063
85.452
80.1598
92.6711
91.4323
95.7663
108.396
85.489
84.2521
81.0844
80.3367
88.8701
95.0746
84.4587
87.8555
94.4151
83.7337
83.0255
82.2105
87.6683
95.8872
92.4142
89.8443
87.4925
87.7569
83.6663
85.9443
83.2504
87.1805
87.7415
87.6162
93.661
99.4332
80.6976
84.3119
90.4576
82.124
82.0447
83.3114
97.4581
89.193
89.0902
81.6214
91.3545
82.5255
92.5979
89.7174
88.1852
91.9153
95.6663
99.0977
81.1399
94.6239
87.0018
91.1297
83.3972
82.2083
86.3601
83.0534
92.6033
87.9993
89.9013
86.5269
91.6081
85.6939
95.88
83.484
88.0573
94.5482
94.7827
82.9052
83.9792
80.2651
85.4931
89.0378
81.6448
80.9001
89.7009
94.4615
84.5637
84.9377
86.7308
87.3778
100.083
97.684
87.719
90.386
94.2823
81.3629
86.304
97.4478
88.704
80.1603
88.1463
86.1279
88.7459
88.7957
82.2113
83.8421
82.8115
89.5233
86.844
92.4817
85.6405
89.6578
89.8244
88.8432
99.2285
87.3797
82.6895
91.061
80.3153
96.8751
94.2869
85.0114
93.8069
84.8036
93.9921
91.1335
88.3479
85.4209
80.5313
98.0594
85.3583
98.1568
86.1362
88.312
81.8794
88.6953
91.3831
90.2274
87.9831
90.997
93.3449
92.3408
80.835
93.6898
81.0871
95.1023
83.4877
96.0776
100.467
91.6225
95.4048
96.7872
82.6572
91.949
98.2366
84.6955
86.4937
91.5708
92.3218
91.5476
91.9756
92.1419
87.0234
92.847
89.6654
94.5358
87.8868
83.0512
92.6237
92.0296
89.5213
88.0502
80.7174
84.6302
82.7286
89.1252
80.372
88.9643
95.3514
88.9794
91.1157
92.9285
89.6724
90.8833
89.4348
85.3382
88.4832
91.4662
89.1111
88.8901
89.4142
83.727
94.5746
90.0627
88.7112
86.9662
82.493
82.33
88.1346
86.4627
83.2227
82.6516
80.6039
85.4591
80.5673
81.2131
95.8886
97.0837
80.8988
84.2291
83.6841
91.3183
94.3774
86.479
81.61
82.5371
100.729
86.6082
98.4911
82.8744
96.2358
93.4702
85.5588
96.9679
96.2233
89.5218
89.6996
87.7174
88.1724
91.4775
84.454
91.8103
87.6716
80.061
81.8869
91.0087
82.1437
80.9335
91.4842
82.7543
92.1123
80.5131
83.4883
92.4834
94.0106
98.9604
86.1179
96.3249
81.7682
86.7755
92.0096
83.6487
86.5813
102.009
95.9598
86.6719
80.1989
91.0101
83.6953
90.555
80.3115
89.3633
84.9258
82.5276
81.5857
83.2048
93.7985
94.7425
88.9566
83.2039
92.216
95.0487
90.7292
88.6908
82.6385
86.9389
94.155
80.6848
97.8439
81.5203
95.3868
86.0844
90.2576
87.5072
80.9919
91.0801
86.2631
87.6204
93.1199
92.7119
82.4895
83.253
91.7479
87.3134
89.4867
88.1684
91.0902
91.3833
95.579
86.7085
93.1629
80.8293
84.2841
90.2371
89.0967
82.3749
89.9234
80.2562
92.0231
90.0692
89.6726
86.2018
85.2998
85.4746
90.4011
91.4948
81.6001
85.9999
102.844
86.2875
98.0914
83.5836
98.0924
83.4607
93.8663
89.7078
98.0156
94.1488
89.5928
81.4161
82.0141
84.28
92.68
92.5826
85.5073
97.344
80.9799
88.8038
95.6787
92.8394
93.8955
95.6615
89.2175
89.1572
95.3249
82.3164
82.5487
80.9994
86.9238
102.659
100.687
85.9254
92.4887
85.6112
83.8408
86.9513
81.4387
90.4268
90.4825
86.4337
92.7272
96.2273
92.2984
95.997
83.1589
82.0446
81.0601
93.8473
85.9032
84.9439
93.2059
83.9201
81.0057
89.729
89.512
82.677
95.3273
86.5768
93.9163
96.9385
90.7218
92.2991
81.0333
90.3452
80.1886
83.2949
92.8616
84.5852
85.6637
95.3651
81.6445
90.9824
81.4834
97.9462
100.539
80.3413
99.8302
99.5815
92.9658
85.7299
94.2997
85.209
86.8559
96.2321
81.9943
82.4435
94.1295
93.8065
93.4137
90.5288
86.5282
87.6944
88.948
86.6289
92.3846
94.0791
80.0435
83.4168
90.0557
91.2696
82.486
86.1104
83.9727
80.2242
90.2768
88.8817
94.7253
94.4345
95.9376
82.3313
80.8249
92.3877
90.1732
96.291
91.422
82.1187
90.5085
97.2243
88.2734
90.2509
81.5136
97.4341
90.6917
92.2844
85.838
86.0914
89.3548
88.0822
92.2234
92.9194
87.7333
83.5071
84.1862
87.4265
85.1458
80.5427
102.197
89.5167
85.0878
88.7992
80.4348
84.9943
85.4617
84.1393
81.9745
84.7084
93.6114
92.18
89.8613
82.756
83.0695
97.4964
81.2822
80.7143
91.5223
85.4964
90.5502
100.499
94.3612
96.197
95.3428
81.2424
87.0832
87.8159
84.4504
81.4922
88.2999
87.7809
84.9604
85.2307
84.6516
87.5043
83.5305
89.5625
84.0166
90.6479
82.7989
81.4557
81.8112
82.3961
91.2598
84.0426
83.2769
89.7407
84.0685
85.2139
83.5276
83.2616
82.5159
93.9158
87.2534
86.5021
84.4892
94.642
83.7143
88.6157
84.6678
81.5774
83.1862
89.1505
97.1343
82.8535
82.7199
86.1194
80.9593
91.5024
90.4901
90.0437
83.1804
83.5042
80.2235
85.6866
89.9308
89.4021
96.309
87.6082
84.1579
90.6215
93.0111
88.5808
84.8683
94.4325
94.7217
86.9273
97.0431
90.7193
86.617
88.1308
81.4873
87.4891
96.8442
92.5047
80.3843
83.0724
98.1822
85.2147
100.239
92.3929
87.4984
80.2541
83.6452
89.2155
89.8369
95.4181
80.2409
84.8764
80.4991
81.1365
86.8387
91.3455
81.1214
89.3029
83.6967
96.7389
96.228
100.675
94.3041
86.0931
85.8084
84.7068
81.1315
95.0563
83.8879
87.8006
89.431
80.6896
82.7021
97.8471
88.9516
95.867
83.1337
93.5959
83.1848
94.5863
86.9032
89.8457
88.5848
91.5493
92.5341
94.2781
82.9904
89.4082
83.1896
90.7388
88.902
93.2638
84.8663
85.2794
88.2111
100.478
91.9258
95.5557
91.8999
80.8785
92.4153
91.4218
81.0694
86.7627
93.1128
91.214
80.4377
89.8062
94.371
94.4136
88.4952
80.0141
82.627
87.2858
82.6188
93.3451
92.8617
87.8589
84.0719
92.4505
96.155
86.3083
90.5089
84.9042
89.5406
83.8949
90.9987
82.6227
81.1922
81.7477
93.7633
97.0365
86.3384
91.9015
100.536
90.7806
88.4864
85.3159
83.7222
80.6357
84.8047
82.9125
90.8926
96.4016
85.6921
96.144
101.85
95.0042
89.5326
87.6179
93.9822
91.7662
91.7824
95.6465
82.4778
84.38
90.1743
95.24
96.8716
87.9869
80.946
92.3771
86.2546
91.2677
92.2935
88.9666
86.0614
84.2057
82.6547
88.3904
82.7117
97.083
90.1789
85.8212
93.8537
101.769
95.3639
80.2854
82.7926
95.6753
92.6641
97.5127
90.5204
85.6373
90.9907
89.9377
96.4463
94.3648
93.5962
96.1423
97.8358
93.5801
91.1412
89.6006
84.2148
86.5456
82.0861
81.9596
87.4173
85.3951
92.1738
97.6918
84.1957
83.3004
84.9824
91.6767
85.3764
83.9814
91.7574
80.3052
84.2239
94.3087
89.2768
96.8057
87.425
85.407
85.3319
91.433
93.4064
88.0913
92.7764
91.3582
82.1952
97.192
94.4289
89.1465
92.2674
86.2045
87.196
87.7892
92.7835
89.1266
82.1437
83.8172
95.7288
87.6199
86.5475
94.972
88.4046
84.5666
86.2824
90.884
91.9537
85.6148
97.6579
100.313
83.0204
90.2317
93.2836
89.9657
93.3439
99.8524
94.8971
80.1017
86.2934
87.1703
90.3447
84.1346
95.4117
96.6498
86.9009
89.5944
95.2756
83.0626
85.8145
88.7558
86.5388
88.375
91.8344
86.8969
83.9725
88.3548
86.8038
89.161
90.3199
93.4431
84.3207
97.5991
95.8217
92.5637
86.9291
93.8058
86.2376
85.6175
88.0473
85.555
94.5391
91.0788
85.2777
97.227
85.3296
88.5444
83.2812
84.6567
95.0943
87.9971
85.3793
94.8309
82.2098
81.0246
80.906
80.6047
81.7802
94.8549
86.9413
85.6532
80.1234
82.9317
87.8468
96.8471
80.5237
88.8057
84.2273
84.9646
91.7124
88.9806
94.7367
94.9063
89.1611
82.0279
87.7687
81.5212
80.8202
80.8031
81.497
85.2509
86.291
87.2389
89.6688
94.906
87.8484
92.0142
91.5515
94.9285
92.2515
99.8401
94.4577
84.975
87.0124
83.8851
95.1097
83.1072
84.9588
80.7523
93.0421
97.0732
92.6892
87.5172
87.6499
90.3492
92.0805
84.9897
97.9301
85.7928
86.7598
89.1411
80.5124
86.4462
94.6231
94.0362
98.4034
89.5697
89.6505
84.2666
85.7851
88.786
94.1099
85.2263
81.7236
98.4409
90.5623
93.085
84.3637
85.2667
85.3846
87.9765
83.1873
92.3772
80.7951
88.5077
98.111
93.4069
93.1182
94.321
91.2321
94.2345
90.8703
97.396
84.7958
83.544
94.3753
94.4339
84.1066
93.2316
97.0291
80.2455
92.9372
83.8408
83.8278
81.199
89.1939
85.3053
92.1033
83.9147
91.9823
93.3655
88.9008
91.3038
86.8386
91.1436
83.5422
92.9172
93.5081
91.839
87.9058
84.6248
82.4565
92.0083
90.7446
91.3328
83.7886
93.8178
84.1754
81.3328
87.2468
82.2601
83.822
93.4378
90.3111
95.6089
87.2194
80.519
80.3299
106.369
92.8173
92.3038
95.9785
82.2893
89.1036
80.5559
81.5001
82.3213
94.5756
80.8379
96.6852
81.579
93.4242
94.1301
85.8735
81.9062
95.5334
85.5383
83.6504
92.3541
92.8941
88.6256
91.3644
98.7834
96.8207
87.4846
88.1318
80.9859
85.7962
86.9467
92.6051
104.498
82.4515
81.837
83.2822
91.706
93.1566
80.3387
82.0262
87.9674
82.4961
81.6284
89.7491
86.1533
94.32
88.1319
85.7966
97.2946
82.778
94.1219
93.3796
93.7835
83.7616
93.9283
83.449
96.7881
104.914
92.1514
97.8677
89.77
87.498
81.4407
85.8213
82.0687
95.8609
81.1906
84.4886
81.1806
93.432
94.326
90.0386
90.3731
93.7964
95.1691
87.4325
92.5475
82.86
81.0627
92.6565
80.3237
80.2252
83.4326
98.0531
84.537
93.5662
93.2436
84.8814
94.9602
103.651
95.5561
80.8108
87.7042
88.6644
96.4182
89.1302
91.1062
81.664
88.3787
86.0739
85.5918
92.6038
85.1021
87.414
84.8262
89.5659
95.1204
92.7275
87.032
97.7711
95.9065
93.5219
85.5263
93.3713
86.6969
99.6744
95.6408
96.6901
84.8299
81.7268
96.1252
97.0889
93.8199
84.5699
96.1656
91.3612
95.8241
80.691
94.7618
83.1729
95.7684
85.6794
83.4135
93.5175
89.2702
97.9712
95.5488
92.8592
91.8244
90.6696
96.9469
96.5147
94.351
94.4162
94.13
92.4897
84.8834
84.9396
88.1814
91.8295
87.9824
87.7694
80.9374
89.5373
94.4727
82.6022
93.333
87.5647
81.5635
81.4383
80.3025
97.1191
97.4467
85.887
81.7452
86.2365
91.8459
85.1991
93.1154
90.8629
80.6059
82.1351
80.1088
90.8379
81.1981
94.3588
86.0754
80.848
89.3575
84.026
92.7076
86.5644
91.3159
91.4423
88.6712
93.2345
96.6871
89.6099
84.1404
81.4608
86.9702
81.2594
90.9955
91.3941
97.5496
82.8367
96.7265
82.9977
84.6888
84.6335
82.659
81.6241
96.6103
80.9009
82.0145
84.7257
89.9518
82.5355
93.3529
85.9153
84.6662
82.1039
85.472
93.7186
89.7092
86.5596
85.6006
83.9365
80.851
93.081
89.606
92.2422
90.9049
84.6725
81.9928
81.0618
90.7204
96.7176
82.5029
99.3671
89.3875
91.0101
85.8674
82.3226
99.0242
88.4675
89.8661
91.0582
80.4369
81.7125
80.7714
93.8381
89.8142
92.4968
91.2581
97.6992
86.7984
90.3366
80.574
94.8462
91.7231
94.7683
94.9584
90.1392
81.6889
83.3416
88.7975
92.6495
96.9846
93.5349
82.9222
95.1907
92.6771
90.1469
93.8717
85.3749
85.9414
89.6669
96.1392
92.7936
89.7586
81.8756
90.1917
95.2245
92.5039
89.6993
80.5047
88.887
93.907
80.2661
80.4082
90.2343
83.8443
83.9497
90.9354
84.7034
81.2873
94.6481
100.051
96.5751
87.7016
92.278
86.0559
95.2444
88.9612
83.9472
86.2905
86.8929
93.3955
83.9941
93.3717
88.488
85.238
80.6598
89.1411
91.6356
89.519
87.7331
91.5687
88.6356
96.8019
98.5215
90.7456
95.3782
90.2126
89.4733
98.6162
88.8581
94.1491
82.1244
94.5382
86.3881
86.1683
90.5336
94.4396
80.1961
87.5791
84.5732
93.251
83.8753
81.9961
94.7552
93.3705
83.2239
88.9413
91.4019
93.1453
90.0403
84.4686
92.3946
94.6779
101.845
86.9389
86.2764
89.7305
87.7468
95.7129
94.4399
97.3355
87.2718
80.2168
94.5746
84.9629
92.0232
88.599
97.8133
86.9544
82.541
82.6571
90.128
95.5454
84.7489
89.9826
87.8479
85.1877
96.1022
87.788
88.8794
94.579
87.396
90.3345
90.3518
93.6443
86.5515
96.6765
97.9283
89.7014
84.1617
82.4041
82.5738
82.8452
93.451
97.296
92.6978
80.034
91.299
87.5211
84.5055
88.5249
100.567
85.9784
91.294
91.3995
91.8085
91.6525
82.9456
96.6247
83.0879
98.109
88.8243
87.6264
90.7736
82.3421
93.3488
85.7805
80.9291
84.363
87.5948
80.697
83.4908
87.3845
90.2744
82.7379
81.0513
98.2609
91.9033
86.1714
96.9632
83.2393
87.1056
91.4247
88.9988
80.0601
82.6613
88.7013
80.5503
89.7928
88.7923
81.7576
87.297
86.4513
83.0874
89.0259
83.6288
90.2081
94.5358
85.04
96.2295
94.2416
85.5279
84.5442
96.6474
93.8219
95.2722
87.5373
83.7694
91.9602
84.974
86.6975
81.7305
92.4107
92.5215
95.7841
87.5321
83.3701
80.02
85.4783
96.0299
90.8929
94.9988
86.9118
96.6351
86.1409
85.5369
81.2633
87.4247
82.7063
93.2696
90.9488
93.8571
93.7923
86.6999
90.196
95.5079
101.47
84.0399
89.1291
80.052
83.5137
83.0872
94.4129
84.0947
82.2857
92.8354
88.5178
83.63
80.9817
82.673
81.2005
96.9919
85.5383
81.6688
94.0917
81.545
96.793
87.1628
94.2782
84.5093
87.2235
95.9873
81.6946
95.5079
91.2613
85.4024
81.7941
88.593
96.5295
85.6217
82.5537
83.4015
84.1997
88.29
80.7989
88.8119
87.7952
94.8256
98.5287
95.5155
93.9975
98.1111
81.1753
99.6371
91.4666
84.5215
90.3182
82.3021
94.0862
83.6851
80.0731
96.4733
81.7132
88.3065
86.0859
80.3677
85.3989
94.6112
90.9638
80.7196
84.4483
88.0714
86.1289
90.6093
93.5446
95.8918
80.7168
80.6174
86.7186
80.5889
81.9628
82.2791
92.5033
80.0577
81.8592
93.0401
96.0212
82.6165
88.7932
95.4772
81.3916
85.7153
94.6627
94.3154
95.1364
85.0343
84.3362
92.7707
96.4633
93.4642
95.0714
81.2564
93.7302
89.6678
83.5132
93.0112
87.6858
87.7132
91.1048
84.0013
92.6865
84.7662
80.4461
87.6757
89.3903
91.4181
82.5834
93.4928
80.6893
84.0829
93.3136
90.3825
86.462
91.5329
82.2639
89.2494
96.7659
85.8209
96.9605
96.8907
84.0973
91.352
89.3857
89.6966
81.2138
92.3476
91.396
81.7177
84.0259
82.5303
86.2609
83.1689
90.1374
97.8527
85.8609
92.3498
89.6361
96.2972
87.4762
90.2373
92.9787
85.1794
82.9434
86.3824
95.9177
82.6801
87.4265
81.6965
83.7331
89.7953
95.1605
84.7801
91.8741
85.2364
93.295
98.8244
91.1233
83.4256
100.322
84.0507
96.7882
90.2315
86.7453
96.8979
87.1437
90.4409
85.8168
80.5788
87.2311
91.8662
81.2041
98.0654
99.2571
85.6741
81.8114
96.6992
93.1498
94.2992
92.443
104.448
88.0678
91.0164
94.7604
82.9119
90.274
93.1838
91.5171
93.2891
85.4038
85.7869
86.9934
87.9331
93.0168
81.2476
91.4363
83.7012
82.5139
81.5447
89.544
83.6752
87.8123
94.7876
81.1148
89.2243
92.846
82.5235
81.5416
82.7167
87.5531
81.5102
92.3305
86.7485
80.2589
95.4913
85.6473
88.497
83.2334
88.5407
83.4029
97.2867
101.599
90.3852
87.3609
90.0275
82.0799
91.8454
88.2551
96.5349
88.3862
93.6177
88.6419
80.6074
87.3193
92.8159
82.1291
94.9999
83.2029
89.7989
83.4065
83.3911
96.2412
94.4942
98.1691
88.417
87.9092
81.3137
92.3738
92.4223
81.5207
96.393
88.813
88.1391
85.1669
82.5742
88.0775
93.8689
89.8045
80.9414
98.8088
92.7871
81.8493
93.0564
80.9439
90.9835
93.9562
94.4231
87.1938
90.852
94.3977
95.4683
95.9849
90.5233
91.484
94.5742
85.9477
93.1986
84.8665
91.726
92.1284
82.279
88.4857
90.8031
88.9786
99.6863
93.7641
92.0686
88.1915
100.632
91.551
92.9695
82.3657
82.1544
80.7817
92.1119
90.035
83.8088
89.2259
84.7103
94.6355
92.2524
88.1164
102.49
84.153
90.6197
89.5516
86.6077
90.3802
91.1273
84.8725
81.2271
96.3396
95.804
90.4528
92.276
86.7737
94.5986
86.6709
81.7705
91.7829
90.3351
86.8663
91.6662
92.3259
86.0037
90.0229
85.5447
86.3707
93.0772
81.354
87.6051
94.7098
91.2385
83.5466
98.3131
85.3827
80.8397
94.9837
80.4086
92.5475
94.538
94.1819
92.9641
82.1715
98.1793
87.8437
97.6816
92.4014
85.7427
99.6765
84.7214
83.8922
87.2924
85.055
82.3745
85.3662
83.391
87.2568
89.4578
81.3811
80.7866
92.2751
91.3726
89.2922
94.4046
83.9128
93.3174
86.49
82.2994
80.6254
97.5285
86.4792
82.3434
90.4142
86.3573
85.941
90.3986
82.6199
80.8762
86.6515
99.9038
94.5455
89.7628
89.4724
80.58
82.3934
87.5873
82.1186
98.1834
88.2952
81.7942
88.436
100.275
99.6104
87.7089
80.8241
91.706
88.8403
81.3152
90.2591
86.3535
88.7721
96.6433
89.6084
84.9765
91.5859
86.4135
94.8579
84.0122
93.1465
86.2688
91.6734
85.7525
87.5781
94.289
91.1313
84.7461
91.9034
80.5954
99.5689
94.2752
87.3266
86.9976
82.7424
92.6859
85.8627
85.9261
86.4937
80.7801
94.9144
96.8654
94.2885
87.6464
81.3497
94.2392
92.4145
80.8008
94.8842
87.8139
94.6114
88.0415
85.5886
87.9945
88.2507
89.8894
92.775
92.5389
85.6602
90.4239
91.7359
84.8003
84.7453
83.3705
84.4379
89.3029
84.3284
88.0939
85.5023
90.5868
82.4182
93.4409
82.1387
82.3688
94.8859
81.4158
83.545
93.9297
98.1928
88.7358
93.1548
84.4367
87.2873
85.4286
92.0279
97.2311
85.6849
89.8204
85.8316
81.4876
87.301
85.7424
90.7107
88.0004
88.5917
87.3703
81.7698
89.9842
89.5927
88.6928
91.0614
82.1496
89.161
93.8698
95.5714
93.0818
81.2449
90.4938
95.2394
80.0712
93.5839
88.5304
95.6676
92.1858
84.7157
91.4324
96.6286
92.6032
97.5661
87.5654
81.5562
89.4902
102.171
86.2485
80.7766
98.4697
85.3973
107.911
93.7182
91.7312
85.7115
98.221
87.517
98.45
92.0053
93.8716
91.7145
96.3396
80.7561
82.1467
91.7259
86.8515
81.4238
92.6924
94.1793
92.8891
82.6361
88.8236
82.5138
80.4647
96.2805
88.1259
98.2072
91.6448
90.1579
84.7016
87.4428
92.6588
89.9348
95.8364
80.6528
86.276
80.0165
83.6162
80.1449
81.3626
94.5873
88.3431
84.6448
93.222
86.2589
93.7671
96.697
87.4581
87.1725
84.9427
82.8916
96.2378
88.3865
90.5129
99.6044
82.5845
90.8655
98.2748
87.9106
102.38
93.5263
80.0202
82.5818
86.278
87.0443
85.6135
96.843
81.0435
84.1135
81.9761
87.4449
88.7526
86.2725
85.2517
86.8624
86.5836
86.3977
90.8321
99.9612
82.3967
84.7681
91.3016
82.5643
89.881
93.8061
84.6386
82.7987
87.1706
83.3843
82.8177
87.9295
82.0533
81.0561
80.8434
87.8108
93.0075
92.7941
87.4488
85.9931
88.3939
90.2712
88.9785
83.1854
81.9035
89.4384
86.0429
95.4589
89.998
83.1966
84.7314
83.698
85.8296
86.1778
87.4272
81.176
86.4188
94.0418
93.2954
82.4491
89.7796
84.4363
99.6896
104.081
94.0618
95.2509
89.0859
91.7636
86.9498
89.7352
94.3545
90.9623
81.2236
94.6819
80.122
92.5303
81.84
80.5548
97.648
84.9985
88.8827
89.6139
96.7554
82.5214
94.7813
93.1477
88.2424
85.156
95.6077
82.721
96.4281
90.5894
101.233
90.7057
93.1804
98.2833
90.2619
94.7318
80.7706
98.4879
92.8642
97.5705
82.2714
85.798
85.3683
83.1594
85.888
95.0042
85.4365
85.8129
92.1608
96.5486
80.2698
91.0894
84.0092
89.929
82.5211
94.6565
80.1214
86.493
93.2974
80.3082
94.7593
83.2901
87.9747
91.9248
86.0649
89.4688
84.225
94.3522
84.4636
94.2698
101.884
97.7227
88.6481
93.9629
91.7187
95.9885
80.2323
80.5174
91.3439
80.44
89.8253
85.9569
89.9387
89.9562
89.5847
92.5511
94.7731
82.9535
87.9642
82.1494
80.0138
82.6671
91.3235
88.1867
85.4025
83.0509
82.2019
94.188
80.906
87.7571
94.3928
85.6196
83.3779
89.7408
95.0189
87.4921
82.3322
90.7418
84.9034
88.8415
89.7185
83.956
97.3632
80.4513
86.5763
86.4023
96.336
96.2806
84.8111
91.273
81.5245
80.9064
85.9578
88.5047
87.5315
80.0499
86.705
83.9672
97.2552
91.3167
83.4639
91.2743
80.2974
95.6846
89.3809
90.9097
84.8164
82.4947
94.0915
80.3691
92.296
95.4562
97.1177
89.8057
85.1503
91.3293
95.0194
94.077
90.005
80.3956
97.2316
85.526
88.7578
83.3363
96.6332
87.4732
99.4801
91.03
84.0149
85.2088
86.5513
91.18
85.1919
83.5892
95.5546
92.7392
81.2774
97.0031
81.2086
83.347
95.741
96.2012
88.2564
81.0569
84.5899
100.279
94.0723
88.7168
84.5105
81.6672
81.1042
85.1562
84.8213
86.4264
85.0577
87.4781
88.676
83.4341
95.3507
90.7802
92.3389
88.6333
86.2713
92.8264
97.1462
95.6369
81.4081
80.5533
83.5488
90.3863
96.1008
86.4472
95.5502
81.2903
86.3209
94.4505
84.4911
83.3323
86.4418
80.2362
82.1531
100.238
80.1366
105.442
96.0851
81.4594
86.7032
85.5383
88.3087
89.2409
94.2163
82.3717
89.4365
95.2864
81.3516
80.3069
81.2631
88.0362
91.8633
90.9376
83.6906
98.4181
85.6011
87.6761
90.1716
90.2897
97.7956
81.71
81.8482
86.0481
94.9688
81.7254
95.9494
98.1329
91.7513
99.155
85.3616
86.1557
85.674
96.4246
92.4283
98.8041
84.3299
98.0704
92.8072
90.4814
90.6127
82.0904
88.2998
82.4142
81.1559
99.2073
85.011
96.6051
88.6958
88.3046
89.1438
89.6813
89.4063
84.9731
92.8481
84.7519
83.675
98.8419
91.4802
90.2572
84.8905
95.4401
90.5385
87.3633
96.2632
91.2853
87.3896
96.5359
93.5616
90.577
85.087
82.0733
84.1135
96.1058
98.0434
91.2792
95.8983
92.7541
82.6351
89.2421
81.0389
91.7267
91.7093
84.1216
85.8106
82.7682
82.4669
91.259
83.2716
80.3907
85.778
89.7563
81.3503
84.0287
89.5179
93.6719
86.4641
98.5175
90.1929
88.5063
81.3659
85.6181
86.3778
86.9433
97.4386
92.2907
84.6917
99.3072
87.4375
95.9151
101.915
94.6019
89.0772
91.0183
94.8607
93.1407
92.7448
87.7551
81.6369
93.4142
93.1855
85.7699
94.7273
83.7371
94.6955
82.187
87.0051
87.1073
80.2912
84.2739
86.2706
86.2631
85.6657
101.13
93.5379
91.5469
90.6327
96.5526
90.9089
94.6635
82.143
87.6404
91.9834
89.2107
81.413
93.5485
95.4756
84.4366
91.8108
83.8605
90.7613
87.8462
95.1904
89.874
93.5208
80.6961
87.8351
81.1775
82.7876
87.7372
80.2258
96.4549
80.8732
88.4618
89.6782
87.4195
88.9551
87.6343
82.3875
81.0202
83.8058
97.356
83.4716
98.3344
88.6219
93.5929
86.3036
83.9296
91.759
86.3616
90.8693
87.7978
82.0746
89.0571
94.7426
93.4121
86.9486
96.394
85.0209
82.5082
92.9972
81.3064
88.7197
99.1694
88.2347
98.5135
86.4489
84.9795
81.8652
93.164
83.697
92.0899
97.2479
80.8198
84.4022
82.3492
80.6262
81.8424
97.0663
89.5177
87.8071
95.2897
89.9531
93.1762
83.0135
94.2361
83.4821
88.7626
84.4801
90.9859
83.5739
88.2426
89.7565
95.9993
81.9962
91.6293
80.9525
82.9982
93.5083
85.409
86.7595
89.8763
81.9573
86.3601
80.8338
95.0159
94.1825
91.3933
85.909
96.6835
100.856
90.6438
82.4862
90.0295
83.1958
83.5787
92.6664
85.8791
93.0558
91.9405
84.2684
91.6146
97.2021
84.7887
94.6811
80.6712
96.5323
84.2937
81.2099
91.639
83.2961
92.3045
81.6526
91.0573
81.6528
89.2813
82.0423
94.1395
94.6782
94.5999
98.0607
87.5159
96.6083
85.726
87.7157
86.7154
90.0998
86.3579
98.5798
90.3927
92.323
80.9784
88.6531
87.0241
86.4476
91.8538
80.1542
87.0897
92.7223
88.1575
83.4836
87.6839
83.4754
81.6965
83.1555
88.8439
81.1529
80.0049
84.2466
92.9983
80.5237
95.3868
88.7354
86.811
90.8437
89.5007
81.8123
93.0727
89.5581
84.7197
94.7046
94.5689
84.704
88.8355
100.52
91.12
90.1619
81.8767
88.8224
88.346
86.439
93.5778
87.4396
83.1178
94.8982
88.2067
84.5147
86.68
97.244
86.2187
85.2859
87.5459
96.2301
91.5711
92.2928
93.4244
81.4701
83.6488
87.3279
86.1189
83.7287
84.1749
102.518
84.6313
88.5064
80.664
95.1573
85.8072
92.6927
83.7612
81.7798
82.3629
95.883
92.7788
83.9935
87.7455
84.4422
94.5724
88.5179
102.814
84.8121
88.1318
95.7285
90.5446
96.1707
85.9804
86.0505
86.6904
85.8276
91.4879
81.4086
80.8537
90.2264
84.1954
92.8602
96.4164
81.0344
86.1555
96.4348
83.5793
95.8044
81.1473
90.0185
87.9768
82.046
84.6598
100.321
82.7277
96.7965
83.7372
82.7258
91.5442
80.5932
91.8514
89.6332
90.0578
96.0004
86.2755
92.6886
88.7207
84.2442
96.3702
93.4922
96.9875
89.546
80.9032
92.9636
97.5815
92.8048
95.6938
95.4364
97.4387
81.0138
95.6879
83.3491
95.78
93.3163
99.7339
80.7733
85.2993
81.9318
86.3986
81.2281
89.5696
80.8995
87.5124
82.1775
88.2681
82.5494
90.759
87.2045
80.9793
83.8618
82.9333
89.458
90.4502
85.2309
88.9308
83.1562
80.4367
92.784
82.9125
91.1457
97.0061
89.988
99.8211
80.9001
94.1402
87.1248
82.7839
82.7189
97.959
92.2232
90.4296
87.263
90.0649
85.6028
88.2805
89.728
93.6886
92.1819
95.1424
81.9616
87.4691
94.9804
91.6543
92.1634
96.1124
95.2336
89.5483
85.154
96.2319
97.4205
90.8694
80.1058
80.3242
88.1791
95.4412
93.4284
94.6357
93.3793
89.6313
88.8394
90.0271
87.6187
83.6766
91.1144
92.9987
83.9223
95.5003
92.0438
82.3409
90.2592
97.3802
91.6357
83.9895
86.7796
84.7716
86.3081
87.7762
90.7036
92.8222
92.4711
86.864
89.2464
95.2231
97.9581
83.1186
94.124
88.2983
80.9041
81.5331
80.0229
92.4841
84.6428
89.2635
98.202
84.6867
85.6814
90.0087
92.3115
95.4403
90.2937
82.6137
95.7942
88.6502
92.5494
82.6759
92.0964
93.2027
80.3836
86.8393
95.635
87.1417
83.3593
86.1354
93.1062
90.1021
84.8572
95.7906
92.5645
91.0311
98.2905
95.4491
87.7879
86.2898
88.3176
82.9848
80.2829
89.4368
88.27
94.0446
82.2472
92.7612
84.5215
93.4563
86.5708
90.7765
95.1971
84.1777
93.9781
87.5547
96.202
92.7147
94.1395
98.721
96.294
96.4748
85.8886
81.0564
89.0045
88.5892
92.7057
80.8874
88.386
81.2267
89.9342
85.2327
96.9128
82.2874
93.9155
86.608
80.383
87.6107
83.9274
88.4343
96.1302
80.5138
83.548
87.1024
94.5332
87.2037
80.823
86.029
91.1407
88.3274
90.1694
91.3809
95.6247
100.26
80.8017
86.2767
100.432
83.7803
83.1517
80.5327
84.7944
89.5313
94.1468
88.5488
93.4355
88.7267
80.4583
97.5621
92.8106
83.7186
85.8351
95.3269
98.9707
82.9197
90.1808
85.8058
93.8779
81.7904
93.392
85.1337
83.3441
84.6811
90.5561
91.3012
81.5062
92.4732
82.2648
87.1731
90.9545
83.7951
85.0205
101.117
94.3138
97.2021
89.7493
92.6114
91.5205
86.9811
100.303
93.9958
92.3882
92.1301
90.0306
87.9069
88.0322
86.647
80.05
82.2896
82.8987
82.375
97.198
89.6727
85.485
87.2102
93.865
94.2764
91.9557
82.257
95.6936
92.1208
82.0557
81.902
86.5667
83.5168
87.0757
80.1574
83.5594
86.4081
80.8841
86.963
91.7658
82.1847
97.1609
94.5923
89.4071
87.716
98.126
85.7551
96.0024
84.3136
81.4624
83.8329
81.8404
80.9737
94.054
83.5167
81.3241
94.0698
97.8384
83.6601
96.8552
97.306
99.1387
92.2657
88.6316
81.671
83.4834
85.4751
80.8693
94.711
93.6005
85.7673
88.679
92.7473
95.5719
82.2489
82.2631
95.6934
95.368
81.4364
81.0073
85.8674
94.2458
83.7246
99.6553
85.9711
86.3261
84.7428
90.3304
89.7738
94.3126
80.822
87.5965
96.6796
95.5548
87.8742
96.7927
87.106
95.7281
94.2919
94.2508
83.9577
83.6947
88.134
82.9415
87.2169
89.6307
87.306
99.9255
91.276
82.4404
89.9138
83.1872
83.9622
85.1426
86.9003
86.7635
88.8838
90.158
82.163
86.3762
86.5397
82.8357
93.8216
81.3834
80.3424
81.4266
88.0458
82.3549
98.3269
83.5467
86.8406
88.3862
87.2675
83.866
81.6485
87.2247
92.7136
87.8278
97.4772
93.0277
83.9699
93.7571
82.7366
97.3525
81.8958
96.7674
89.6413
83.1622
87.656
94.1966
86.3952
90.6966
92.7828
90.7157
86.6213
83.2755
82.7252
92.9687
89.5225
88.659
88.6889
82.7961
94.2222
96.0432
83.4815
95.5584
83.7067
86.9299
80.172
80.3249
90.3416
93.2041
81.6219
96.902
86.4849
82.8203
83.8029
87.9965
90.2749
80.3893
87.754
98.4992
84.7238
92.0414
82.971
97.0017
82.6845
88.1311
81.3844
88.6138
87.9489
92.7861
81.2104
84.3475
81.9723
83.526
95.5925
86.8332
91.9697
94.4519
85.4708
86.3246
96.9315
81.5602
86.423
80.4497
88.0877
90.8675
93.1294
92.7798
93.2748
91.3008
89.4016
92.617
91.1523
90.1314
94.9515
94.1937
80.6595
91.6092
87.3822
85.7982
80.4305
94.9543
85.5332
91.4751
99.115
85.2996
89.6081
80.7393
87.1095
84.1053
83.0662
88.2093
89.3967
93.0936
85.3366
90.0064
84.2399
98.3083
93.1959
86.714
90.0828
91.5727
87.2256
92.0468
84.9426
86.7782
84.0658
90.0644
93.8738
93.2136
84.8243
82.9361
85.3739
90.2999
93.3599
81.5719
89.4959
80.3947
83.7815
92.0766
83.8454
91.4051
94.1183
86.8851
82.897
85.1265
82.6525
95.6586
88.512
87.8635
86.3635
90.188
90.1069
87.4431
92.9756
85.5909
88.2102
82.1356
83.9159
80.1483
80.7717
93.4815
92.9208
88.7122
80.5174
96.7055
88.3688
93.479
91.5607
93.3688
85.7418
97.7437
87.4233
89.2475
82.9896
86.613
89.7629
91.4285
91.5474
81.0349
85.4926
90.1204
82.9972
83.5465
84.5723
92.3184
85.2811
91.7468
81.3977
81.9477
87.4354
91.7964
82.8861
88.6958
85.895
87.771
96.4305
87.4269
96.6082
88.5323
82.4467
92.3984
95.5825
92.8615
91.4062
80.8809
96.2315
91.6371
88.3768
88.9307
89.999
92.058
92.0726
88.6156
85.6372
86.2293
88.3906
89.3013
93.9313
80.9066
85.2958
84.3447
88.0709
88.5999
82.4243
80.3744
93.4884
91.5471
94.731
98.7321
90.0568
92.6629
92.465
88.2725
81.1824
82.7995
84.6352
85.0365
96.3344
81.8965
85.3123
96.1538
90.5977
81.9205
84.0489
89.6867
89.4181
91.998
93.7392
83.5809
86.3076
83.0111
87.6747
87.9585
90.7817
89.3856
80.5248
81.7758
88.9125
89.3407
87.0778
83.6361
98.5203
81.0303
89.3242
98.61
81.198
89.8626
87.8586
89.1971
83.6482
87.4025
89.5655
93.6445
93.6671
83.9653
91.3404
86.9583
99.1624
80.944
83.6924
93.5354
89.3731
93.2253
85.9446
96.2059
83.47
94.8274
96.7247
89.7553
80.507
86.7853
88.4472
82.6722
94.0732
93.5773
92.5354
91.0092
84.4885
86.3306
93.961
92.5105
86.3244
94.6142
83.1187
89.6649
80.4196
81.8379
85.3226
97.1795
93.7768
80.031
81.8909
86.0746
87.9243
94.5653
88.1483
93.1074
95.2432
81.809
85.9811
82.1263
80.9448
97.2338
94.6001
92.8618
97.0144
92.6673
88.3837
80.6579
90.8843
101.441
101.758
93.8202
80.5427
97.2116
87.7556
83.7402
93.2517
98.8637
89.183
90.4705
89.4719
88.6896
96.893
87.2107
92.7873
85.3067
95.8027
100.777
84.556
86.3711
93.1212
82.0813
84.9157
83.0084
80.8497
92.6309
91.3135
87.764
84.3532
82.1091
96.5273
80.2134
85.3767
90.4024
87.8664
98.3772
82.6854
87.1919
97.72
92.7765
89.557
85.5659
90.4964
85.8724
85.5745
83.4705
85.66
89.4402
87.1189
82.532
88.7481
85.298
83.2437
82.8001
98.373
82.9551
89.5493
93.5896
89.1937
92.3778
91.672
87.0023
97.9408
86.6433
86.159
96.0003
84.5698
87.2809
90.1794
83.2337
90.0536
85.5852
90.9805
82.041
87.5644
85.2027
81.7217
82.5258
91.503
88.2266
86.1343
93.2019
84.1036
97.9664
84.9231
98.1081
86.8308
92.7327
89.9552
86.3079
92.6526
94.6999
91.293
87.1965
94.5271
81.8092
85.3832
82.0151
84.3667
87.9436
93.4876
90.8274
88.7729
87.806
98.5091
82.4888
80.0206
82.4614
89.7807
92.4379
85.9066
83.156
80.4428
81.7798
97.1881
85.5744
93.3691
85.2157
81.7282
93.2714
95.4414
93.9862
89.8993
93.9505
84.783
80.2751
88.717
95.7909
93.3501
92.1026
81.5055
84.0851
85.8556
84.5023
85.9392
81.6893
80.5005
85.1942
83.9298
93.1175
96.4574
94.4701
92.7332
95.883
81.8698
91.5118
84.573
91.532
94.515
96.1441
92.5003
91.8594
84.893
96.3642
94.2266
80.767
86.8204
92.5596
80.9214
93.4463
86.1938
94.6195
82.2765
80.5101
83.5364
80.8811
88.9189
83.0205
80.9813
85.1897
82.5146
80.8802
95.876
97.5703
96.6909
86.2495
89.837
86.5874
95.0834
93.1381
80.4073
96.8742
81.2944
91.9713
94.355
80.1627
91.0474
82.0621
98.8041
83.5604
93.0464
94.7601
80.6195
86.1431
94.0796
97.801
87.241
82.1361
83.1572
92.4488
82.7523
87.6917
90.4929
87.8582
84.3953
95.127
86.1496
87.2625
93.0244
83.3611
85.679
99.9583
91.8758
84.7026
89.2939
80.8171
91.067
94.0298
90.1177
87.3611
91.8052
80.3957
85.3543
92.9255
102.072
82.8551
95.8136
91.
80.9207
81.5214
93.7141
95.7679
84.5948
85.216
82.5542
87.1692
80.6863
96.2608
86.6318
87.096
82.6623
87.04
83.9063
82.9494
81.404
92.3924
91.4078
97.3005
92.3019
92.2887
84.5785
89.1969
86.0325
100.869
83.1085
88.3651
80.16
82.5393
87.8947
80.2415
81.3983
85.5709
91.7659
86.6602
88.6948
92.8561
92.0075
91.0514
86.5786
91.011
84.938
89.4253
81.9382
84.9623
80.2387
84.5178
80.4627
93.5274
92.6099
83.4384
95.1447
90.6292
82.496
81.9768
96.5336
86.3079
99.0671
80.1198
87.578
91.4169
86.0609
98.7169
82.7978
94.3896
94.8754
87.8906
81.9439
93.896
95.409
95.5704
82.6348
80.4922
90.0581
90.418
81.0588
99.5587
82.7455
84.5362
87.7819
103.111
91.5435
89.3731
96.1596
88.3419
84.7665
86.4618
84.2708
91.7434
88.8388
82.2839
90.7565
97.1343
80.9483
90.9994
91.9673
92.2697
90.8658
80.5516
81.763
81.8824
89.9787
80.5204
85.3227
90.2816
81.724
90.6285
84.4857
83.7269
81.5252
96.3202
94.6228
81.0609
97.7434
92.0572
84.8631
95.0072
87.1929
88.4425
92.4052
85.6243
81.6133
89.4832
92.6873
102.931
87.918
90.9765
98.3595
90.4748
89.5517
82.3444
91.0012
84.0767
87.8534
86.5051
87.9437
97.1169
83.2262
92.0061
93.8952
95.19
93.4764
97.5034
81.0128
92.5855
80.9195
84.2069
85.8543
93.9785
87.4837
83.4417
82.5801
91.0106
94.0626
84.0426
84.6431
89.7417
86.0372
88.2327
92.3912
90.787
82.9833
84.1989
86.0255
84.9367
96.3381
80.2099
83.0601
87.055
81.0088
87.2302
90.2435
86.7287
86.137
80.0703
97.6729
93.5831
96.7613
80.4902
89.9265
84.8797
88.5163
90.0432
91.3825
84.2962
84.2038
96.6013
90.0336
80.8086
89.9712
83.4727
91.6034
93.062
89.4529
86.6501
81.9619
91.1378
92.284
91.7036
88.9723
88.7643
85.3919
83.9834
81.8641
81.3273
87.8611
96.5489
80.7639
85.564
88.5549
87.1621
85.1334
95.8528
83.9518
91.7177
93.4657
82.1169
91.029
93.7772
80.5695
85.9147
85.9304
83.768
87.0644
87.4266
86.1521
83.8581
81.9975
100.094
96.1374
92.8618
98.2156
85.1342
84.4842
85.072
92.4561
90.4042
83.5574
91.0258
81.6
90.3661
95.1811
97.2003
89.2737
91.0467
93.2473
94.5444
88.5208
90.3092
95.88
86.1257
90.6666
82.3499
90.526
83.6121
86.5458
85.8726
93.1957
82.3772
91.8921
95.432
82.4559
87.0919
81.3695
83.5822
80.442
91.7716
92.3209
93.6411
82.8785
80.9035
92.4535
81.854
84.7052
93.2178
86.8129
81.2215
97.7297
85.7266
91.9332
87.1945
88.4789
98.6414
89.1225
89.7691
84.336
85.778
88.0048
96.9801
93.3974
86.1406
103.456
93.2651
95.4009
93.4144
83.5714
83.2328
87.9056
94.8978
89.6614
82.4731
96.1805
80.2097
85.3122
93.0311
92.7533
84.7107
84.2111
82.6593
83.2938
89.1096
89.5467
99.9655
92.4838
83.9501
89.5057
94.496
81.1005
92.6678
83.1159
93.2102
93.9024
80.9248
82.753
90.833
96.6047
93.4808
91.6733
84.3095
93.7147
87.7144
90.1547
85.7148
86.8482
93.6229
88.3519
92.0516
83.9321
82.3261
87.1736
81.3749
88.6075
86.8192
96.3198
83.1629
83.0777
80.8978
82.0488
91.0921
91.56
95.4141
91.7796
87.5592
96.7916
80.4539
84.1456
98.6992
97.9044
95.5437
93.0748
80.2948
82.3779
90.1465
92.1497
91.9636
82.9487
84.6649
86.1884
96.4968
87.5981
89.0889
89.1221
82.8411
86.9109
93.8324
82.6358
91.7261
87.696
86.3145
84.981
85.7835
85.2004
88.4489
88.3166
87.0062
81.3629
82.6939
89.604
91.5395
93.3831
92.3337
85.5238
94.3263
93.5564
94.6959
82.497
96.4364
87.4438
90.6103
82.892
89.4101
81.1949
81.0399
91.5524
86.0222
83.6743
87.6502
82.8694
80.767
86.6863
89.9128
83.0404
85.1382
94.638
93.9513
89.4633
97.7619
84.9865
96.8715
92.4781
90.0759
89.2226
83.0998
81.3119
80.015
99.121
80.0371
89.2809
92.3079
89.0862
86.4586
97.1913
89.7184
81.6576
91.1287
89.9852
90.8621
92.2503
86.8627
87.9831
85.173
88.2147
98.6666
88.1317
86.8728
84.72
80.9988
89.5826
88.5731
81.657
83.7273
80.4163
88.3826
80.7143
92.2606
81.5936
93.7439
81.0996
81.9117
92.9662
86.072
96.4821
80.4447
90.1623
100.549
86.5084
94.9345
88.2223
89.7482
94.3702
88.4595
92.1655
87.4167
91.8143
80.4556
83.8124
86.5504
82.7682
96.5268
88.8483
90.7972
94.3044
95.4271
94.096
99.1172
92.8147
84.5656
80.5764
104.25
81.159
92.9524
83.1806
92.4038
85.5066
94.9868
98.3956
85.1105
80.8245
95.0552
80.2833
81.6675
88.036
91.9348
93.1813
82.9639
90.6544
97.4479
89.5986
80.1627
91.3471
92.1884
89.7997
83.9204
96.7618
91.4172
91.3848
88.7008
92.843
83.3084
96.1399
85.7586
88.4983
86.0651
85.181
80.8954
88.4644
98.5697
84.126
85.1399
95.4797
93.2225
100.318
89.0034
85.6136
88.8261
92.0403
87.6238
95.3312
81.8312
86.1417
88.3808
85.0127
91.3427
92.9488
94.0552
83.5985
92.7183
92.7701
89.3558
85.566
92.0793
83.8251
95.6303
96.0453
83.2881
97.339
92.4557
81.9123
87.5354
94.505
84.2123
98.9411
90.4219
96.0748
93.59
96.0717
96.3089
92.6956
93.7813
86.8228
84.4065
91.3527
86.16
80.4757
91.9001
95.7516
84.6693
94.9359
98.0203
92.9621
94.0767
89.3267
84.9102
97.0881
90.3022
88.0115
82.12
86.3725
96.7433
93.4797
91.6794
81.8348
94.3086
81.001
81.4659
96.1552
90.8701
92.3359
80.1615
82.7542
81.0657
87.9104
89.242
88.3708
90.7367
96.033
87.3288
96.8812
84.6898
85.091
98.38
88.873
92.2863
81.8878
97.0686
93.6412
82.0625
92.3875
85.7121
97.0599
90.9741
96.2984
80.7298
85.3918
80.479
88.96
95.2443
93.2858
93.897
89.0384
87.5967
89.7947
92.8139
89.4534
86.0104
84.4829
101.285
89.4012
85.9997
82.4638
93.2767
98.7436
85.311
88.97
87.1094
84.2405
97.7067
89.1093
87.0704
90.1212
83.7738
80.0642
94.5319
85.5526
90.9819
96.7547
91.8509
85.6982
84.2996
84.579
88.1346
80.3094
90.3054
94.322
89.1143
89.7325
83.0245
97.3098
87.9189
89.5627
82.5211
91.3061
91.1438
86.5464
81.122
83.0116
87.5452
96.8172
86.2107
90.447
92.0708
96.2027
84.8528
89.499
94.808
97.0341
87.6238
88.1961
86.9595
83.0673
95.5043
85.2659
97.0433
90.2416
92.7162
92.9158
94.678
91.2368
96.8642
96.6385
80.7389
90.1287
94.692
82.6027
83.9788
85.9445
89.8746
98.2269
90.5906
97.3456
87.333
85.8372
93.4408
94.3412
83.8838
99.3267
89.0342
91.3495
93.8881
94.8797
92.6781
81.6389
80.3402
83.0178
82.8034
94.462
91.0021
88.3659
80.7477
88.4303
81.1366
87.1708
86.8323
84.3541
93.5804
91.2509
81.4303
92.596
94.3185
86.4368
89.1268
88.9544
92.9526
83.8243
88.2435
91.2326
93.0966
82.362
81.0172
87.4455
96.1222
94.418
85.1603
85.7878
92.797
98.99
88.9062
91.5553
87.2468
89.6484
98.4321
81.6138
92.0591
85.6499
80.501
88.8815
89.7386
87.9774
92.4993
80.8443
84.9319
81.2223
97.7238
94.5656
82.2168
87.8612
86.0844
83.0044
83.8386
83.8551
90.25
87.0622
84.7991
96.5751
84.4339
90.8834
85.6205
87.3697
89.9616
85.5938
80.0099
96.7448
97.3239
81.0749
80.1099
89.9586
94.8964
92.7577
84.4354
89.9996
97.1053
92.7583
92.0671
81.4495
89.4377
88.3326
92.6722
89.3102
89.8395
92.1763
83.6816
85.9322
88.2111
90.1005
86.5913
93.2828
94.7707
93.9747
82.1069
90.3995
80.2756
80.0855
83.9651
91.8603
91.0819
80.294
84.1897
87.6542
95.4123
80.2057
97.8359
81.3307
82.9933
84.5134
82.5909
91.3616
92.9998
80.5045
87.2279
97.2445
98.0873
82.9996
95.0775
86.485
83.9153
90.2845
80.6716
85.2848
93.2985
90.8446
83.5255
86.0033
85.578
86.8705
87.6911
87.4277
82.1564
89.603
91.7044
93.2124
83.0003
97.3956
87.0452
80.199
80.2498
88.0942
91.731
81.977
83.0824
92.2412
83.1891
91.6959
94.9936
89.529
93.23
91.1282
83.9672
96.679
88.4309
86.4851
90.5931
85.3715
84.021
84.7264
84.5436
83.0811
94.393
97.1865
88.9973
86.5385
88.8176
95.012
82.4037
88.2141
97.0396
82.1431
85.938
94.9176
83.9095
83.5329
95.7437
82.8426
82.2912
86.1497
85.7398
81.6374
80.2184
83.3898
90.448
85.5297
94.6342
85.6257
95.296
87.0823
84.7749
84.0813
86.0508
84.9259
89.9925
95.4397
91.4502
93.1161
89.5342
89.2897
96.1723
88.3275
94.1245
93.1205
91.0299
88.6127
84.0509
83.9197
81.8858
90.5129
80.8576
87.0621
85.8372
84.961
98.0485
82.0365
98.7157
81.8682
88.5369
82.2571
83.1842
87.0879
82.7142
86.0844
89.0512
91.2964
84.7897
89.189
95.919
87.3054
81.2731
94.9727
84.5691
93.5555
89.8529
97.4918
96.589
80.0812
83.3799
87.4558
95.6206
96.4008
82.4648
94.4058
94.3879
97.0363
92.8498
82.6641
93.9168
97.0861
84.4779
84.6404
84.2282
92.1239
83.2063
81.5178
84.0483
82.151
80.7392
86.3125
85.6063
91.8887
92.2014
83.1839
91.6564
96.2035
83.355
91.778
91.4713
87.3147
94.689
96.9419
86.8334
90.4298
81.0601
80.2835
81.8223
83.3282
97.5303
96.3315
82.3822
83.195
84.5083
91.2401
81.4618
87.2762
96.2393
88.2794
96.8609
90.1621
94.7417
88.891
92.7677
85.2371
87.9862
84.959
85.0903
88.0123
91.3595
89.4211
95.1764
80.7027
86.2943
84.7645
89.0976
90.1022
90.0659
91.2274
90.2742
81.5025
89.2348
85.8973
89.5158
87.0873
83.7529
89.6932
81.5134
92.4796
94.8287
90.7104
88.0437
88.3792
84.5003
86.0354
82.718
86.7112
91.3667
89.2808
86.
81.9748
92.4508
90.471
90.5164
82.6711
88.2745
83.8203
94.2628
95.5516
96.8999
91.3429
97.8837
94.0549
96.7673
92.6057
81.2539
91.9394
81.2195
92.5679
88.9331
87.4609
83.2327
93.2536
98.338
86.9221
82.3991
98.6037
89.825
91.8921
97.6508
95.1497
86.7485
92.1438
83.5098
92.863
94.001
94.8355
87.209
91.303
85.2144
94.4632
82.6749
84.7457
84.0292
85.6975
86.5353
89.7255
88.7858
97.9886
80.5586
80.8219
89.0294
96.4821
90.4743
81.0657
84.2912
89.8346
82.16
84.051
85.1407
92.2154
80.7667
99.4385
93.0863
82.1509
96.2902
93.5829
91.9425
92.6926
98.4056
87.056
91.4788
90.6486
87.8887
84.4074
82.9355
91.6528
88.6593
92.3737
83.3462
84.0307
83.6158
94.2383
80.6688
81.1018
91.1563
88.5969
80.7661
92.928
84.8269
91.7159
92.8165
91.4442
82.0394
89.9178
92.6549
80.7913
87.1745
88.398
86.7088
86.3678
91.8416
94.1962
83.2676
92.9753
89.7797
93.841
82.3101
93.8667
85.1666
90.3208
83.0705
90.8785
92.2253
90.9536
92.641
96.2578
94.3066
85.6641
93.3691
89.4062
83.4651
85.7641
94.4647
86.446
80.2552
93.2474
89.2051
92.5699
86.0463
90.7234
84.3119
91.557
92.9093
81.019
82.6077
89.0647
92.4807
94.5054
82.1271
90.1359
82.6469
91.4106
88.9476
84.3082
91.9726
95.2832
82.0316
99.5812
80.6324
80.558
87.4059
94.3832
88.5408
88.2435
94.2137
82.456
92.7043
97.2277
94.8451
92.5192
87.8998
93.5484
94.4219
87.0569
94.1528
99.6051
85.2695
81.5931
82.2407
92.3024
95.8052
89.6428
86.2552
86.0046
81.8131
85.6681
86.7765
90.5354
94.2227
84.1361
87.6004
82.0962
104.744
100.092
81.2223
90.5421
87.3436
86.64
82.2776
89.0682
87.0966
92.3102
91.56
88.9784
81.3796
89.6176
85.4798
86.1608
101.786
88.8973
88.1945
89.8245
86.5619
91.4072
91.3865
83.1661
94.0746
80.656
92.3433
86.9696
91.5338
86.7659
86.368
81.3424
91.3301
97.3322
89.635
80.8361
80.8466
88.5358
88.8334
93.7625
99.8722
91.9662
85.3589
85.6339
92.5155
94.5974
80.4489
83.4989
94.687
98.6009
85.1303
96.7225
80.5212
82.5148
90.9687
91.5072
87.0043
84.4888
98.6876
84.9907
85.9143
85.3404
80.6528
82.6579
84.3106
83.1056
94.0165
86.0678
88.7717
94.8886
83.6013
87.2723
84.8823
82.9455
82.9054
84.8721
83.4504
83.1498
82.8137
86.2717
87.0043
86.0744
80.081
83.6377
89.1187
97.8034
86.0944
89.5796
84.405
93.4471
91.5975
93.3795
83.1428
86.1527
98.3878
86.9381
87.6026
100.425
86.3615
99.2921
92.591
90.321
81.3995
92.5907
83.1854
82.3856
90.6421
83.9509
83.9361
94.5698
92.4978
85.4363
85.6873
85.7859
85.3812
84.9869
94.4193
90.1087
81.1724
89.6679
85.9027
91.0515
82.0774
85.8986
85.0864
80.3566
92.4414
91.0882
85.4124
83.7807
80.2903
93.9995
81.9374
84.3413
84.5965
85.2816
83.6496
93.8175
81.2774
88.7638
93.9984
93.3772
80.9334
93.0902
82.3967
87.887
89.3269
87.65
89.9684
81.5149
91.7058
81.6624
85.7846
97.2493
82.2371
84.1313
91.6802
84.1997
87.2652
81.1026
80.7078
84.4378
87.0844
86.6233
96.1792
82.92
93.1655
81.0499
91.8081
81.0967
91.9286
86.3339
97.7488
96.277
84.0626
89.397
92.6858
92.9239
98.0569
83.8221
97.4793
92.0335
80.8965
92.3925
80.0554
82.893
84.4359
98.9864
96.5578
93.6486
82.3032
87.4849
90.4105
91.5232
96.274
95.3964
85.8031
89.5114
94.9513
97.517
82.5288
89.1807
87.9652
81.7647
94.7097
87.6579
88.3726
85.8183
81.0234
87.3695
92.467
80.987
81.6016
93.3391
81.1364
92.7675
92.3129
84.8306
85.5026
83.5091
94.687
95.0844
82.447
91.0529
85.2661
92.6519
85.9915
83.2999
81.0593
89.9049
88.315
80.336
84.8986
88.0707
83.5723
84.5737
94.6277
98.6768
87.0261
97.0498
95.797
87.5644
92.4394
84.5033
80.0354
81.1246
88.8721
93.4843
84.74
90.7107
97.4845
86.0333
86.7637
81.7391
80.558
92.6474
80.9544
83.0287
81.3745
87.7351
94.27
96.2378
89.9014
92.9996
96.2244
92.8427
86.372
89.956
95.2711
89.1564
83.9126
85.0762
88.5101
98.8949
90.4145
89.9979
95.5637
89.0312
93.6404
92.6965
82.6092
81.1953
80.1056
84.6613
91.3453
90.6479
89.0159
86.1801
88.9253
80.2422
96.5711
95.7612
83.5814
89.7618
81.9118
93.3308
81.3737
84.5585
93.4577
84.4285
95.1236
90.1727
92.1257
90.9015
88.8755
83.4321
93.2312
80.3498
89.8671
85.643
81.9073
81.4302
90.0029
93.4005
84.1305
87.2905
85.6938
91.432
85.4213
91.2199
87.7942
81.2153
92.1029
80.526
96.8549
86.1813
83.7952
87.2662
92.0768
96.7846
93.126
88.5975
88.0469
87.3613
81.3343
88.84
93.861
94.5069
82.8496
80.2625
86.6144
87.4357
90.7914
95.4399
96.7721
88.6637
91.6022
83.1616
83.228
86.1322
83.7398
94.9284
82.7768
87.2688
92.5064
84.0305
85.1404
85.2562
88.4053
95.3165
89.4705
82.2129
95.9889
88.2424
83.9602
91.5577
81.4135
82.6965
83.8006
91.6562
91.154
88.441
100.029
85.8531
88.1325
92.5772
88.8959
83.2209
83.4161
98.676
98.3965
85.4922
96.1024
97.5646
93.6362
81.5615
82.9615
97.2839
87.5614
96.3331
82.8691
87.0253
98.8133
97.9366
88.4612
83.24
81.9551
92.3104
81.7822
84.3241
80.3298
85.4018
100.522
94.1384
83.0362
82.4047
92.6512
84.6684
86.5646
98.033
85.678
93.9486
85.8415
87.8809
84.7622
88.2891
80.3882
81.215
99.0534
85.5114
89.2094
92.422
83.8429
82.9993
97.2852
82.6231
88.1998
93.8789
81.7556
93.113
85.9099
97.9812
85.6546
87.3131
95.3957
84.5426
93.5361
86.7643
96.9476
86.8115
82.7668
90.7418
89.5414
83.1556
80.5508
85.9184
82.1832
84.5806
87.5429
92.0006
85.2111
89.3881
84.6108
95.4429
84.5845
101.728
84.5554
94.4081
87.5643
96.4548
102.129
86.2527
86.0575
87.7721
92.0627
83.2528
87.9004
89.302
85.9468
96.5235
100.816
99.5521
87.0947
82.2689
80.7823
83.0797
89.4357
82.6554
91.1471
86.3011
95.407
91.7992
91.3003
86.1673
88.2605
88.8918
83.3655
91.6317
83.8377
96.3637
98.088
82.1267
91.9731
87.9846
83.0805
84.5086
97.5985
95.2203
85.2479
80.2106
87.9623
91.9115
100.561
86.5173
97.3039
89.5875
87.559
92.5788
84.5974
99.1674
96.7531
89.296
84.8812
93.7192
90.8849
83.1396
84.2882
83.7223
82.9289
81.3073
94.9888
86.2136
90.7707
93.638
91.5392
89.5935
91.6702
92.8652
91.2817
80.8259
92.3173
97.9606
89.0277
95.8424
87.9101
95.911
89.9088
93.4433
84.4681
89.1132
86.5552
94.6059
84.7284
81.5224
87.0419
86.127
80.8616
87.7491
91.3689
86.0546
98.3242
81.7276
85.4504
84.6919
85.7736
88.6116
86.1723
88.3503
88.4522
91.0561
86.0361
89.9047
88.9906
85.1978
88.4685
93.4164
81.9795
84.4976
93.8784
80.0873
94.4707
98.3827
85.7481
81.9894
86.8522
91.1617
91.4197
84.2138
95.2053
95.0689
94.2097
94.6153
81.7297
89.1821
84.2017
96.4594
88.2286
80.242
95.7405
85.378
92.2077
87.0846
92.9303
81.489
90.1364
84.4694
88.4068
88.0372
91.656
99.1574
84.2865
83.734
88.8735
82.9078
88.8526
85.8259
91.0598
87.7347
80.7075
80.8452
89.188
82.1899
88.3851
93.1306
89.5951
94.6421
84.1505
95.3908
95.3848
93.0478
84.8314
86.1282
85.8019
80.7472
93.7747
95.0964
80.3323
97.118
96.4244
90.7947
84.4766
91.9235
84.5333
80.81
91.6823
83.4521
82.9944
91.368
98.5383
86.7704
80.0219
81.0322
90.2655
82.7839
82.579
90.7411
91.8361
101.176
80.0107
93.5415
80.7874
89.4835
86.6214
90.0257
93.6878
82.5393
80.2162
90.4756
87.5509
89.2231
91.1404
84.4835
82.9255
82.1666
88.9482
82.2967
85.7066
84.2105
89.5498
90.2841
84.9688
94.5573
99.9651
99.2654
85.276
81.3676
92.7221
92.7612
96.2109
97.9283
98.0056
84.5269
88.0342
89.7584
88.6525
88.9129
86.8266
83.42
87.9293
82.2876
88.2811
89.381
90.3294
86.4637
92.0792
93.9692
101.114
81.8441
90.9289
94.9133
88.3791
91.6076
83.2058
83.3024
95.3104
89.9319
95.2879
98.2494
95.2972
86.0686
88.2577
90.9426
85.091
96.385
89.466
91.9919
80.5078
80.9421
96.9603
85.2138
89.2598
92.0674
85.0748
94.4149
94.1
98.1804
81.022
85.8547
95.6476
83.9037
90.0842
93.5604
97.6836
98.5063
91.4533
89.8044
81.503
96.8106
81.4227
82.5347
85.5982
94.7332
86.0847
90.5077
85.975
94.6427
95.5139
88.36
91.5719
97.9673
83.274
81.2636
84.44
87.5934
88.7543
95.0685
88.8706
96.4881
85.1825
86.0409
82.2959
80.5259
86.6487
95.035
91.816
90.9076
84.5575
89.1599
83.8173
86.5627
81.4417
94.4034
98.378
93.6376
86.7252
88.0945
88.7654
83.4009
93.8203
90.4485
92.4661
89.1024
87.905
92.9109
90.5587
84.7055
97.7104
90.4326
94.3949
90.0265
100.335
82.201
83.2434
90.8592
93.3965
80.0863
80.5942
88.0879
82.9426
85.419
82.3296
83.2154
87.3632
94.264
89.1819
99.7678
93.0081
83.8941
88.8921
86.0699
100.048
84.8139
84.6501
89.3909
92.0374
97.2981
84.3801
86.2529
90.3389
97.5521
82.6948
94.1877
88.8768
83.8048
94.2699
96.2671
81.9778
86.0104
91.5356
86.6046
93.7413
92.2922
90.3891
88.757
82.6739
96.4599
95.1734
81.9575
88.8802
82.3225
87.0977
93.1897
95.1094
85.1853
84.2128
92.6996
95.9468
92.8112
97.613
83.6895
88.2985
80.6367
89.8267
90.8553
88.6369
91.4493
84.4979
91.2339
90.1153
87.8556
82.9794
91.7544
80.108
84.1294
94.8005
97.4734
83.0159
89.6424
89.3186
92.6393
89.0161
94.2478
100.206
98.1189
92.1466
87.8982
83.1748
93.8475
96.9729
83.4491
83.6568
93.7425
83.7943
97.5638
91.3382
82.5122
97.6535
97.77
83.433
97.1809
87.248
81.2913
93.0897
86.174
81.7575
100.727
91.7905
94.6178
90.4779
88.8169
93.7385
99.0316
80.5949
92.705
81.6211
87.8643
91.2148
89.307
98.9712
80.0872
99.1291
95.7619
83.4048
82.1748
83.9361
95.3462
89.6038
91.6242
81.0201
86.0955
84.6472
93.1571
81.1519
97.5391
98.2527
85.9486
86.5607
81.8012
84.421
81.7962
84.9338
93.753
88.6326
88.2331
93.4026
92.5929
83.5603
85.0094
95.3248
86.0219
99.2666
82.458
96.1174
81.2366
83.8226
103.246
80.5812
81.3547
87.7117
99.2864
84.3657
89.3329
86.7858
89.8536
89.226
87.7714
83.829
95.3394
94.7567
94.9087
85.7475
91.9698
93.7369
84.1173
81.2373
85.0017
84.9094
92.1654
97.0928
92.9266
94.2006
94.5008
85.9583
95.6083
88.8426
87.6821
88.2943
86.2834
80.4322
83.7098
89.4456
98.1098
95.8444
94.3585
88.4684
90.8977
80.173
95.3961
94.7013
98.313
82.9298
88.814
87.7314
82.99
92.6219
87.7675
81.1238
85.5291
102.449
95.2398
80.2268
82.8427
95.9167
85.4243
82.2423
89.4034
86.1309
91.1639
84.2841
86.2359
98.2271
82.3517
82.9097
96.9139
92.0856
90.3329
93.6285
90.1764
85.052
98.6318
92.2672
83.986
80.0883
84.1469
80.3022
93.3339
87.6753
81.3257
95.2859
92.693
93.8621
82.8387
100.89
92.4423
81.9007
81.9701
91.6438
81.4979
80.7616
89.8197
82.3967
89.996
95.53
87.074
96.5044
93.195
80.2851
99.6715
90.6029
96.998
86.102
87.5629
87.279
81.8456
87.5463
101.58
89.3254
94.9856
84.7868
88.3035
98.31
96.268
80.8454
94.5948
93.1101
83.3892
82.588
95.686
80.8698
92.7359
92.7353
94.7094
96.9202
83.9682
88.1042
82.438
85.2276
91.8511
94.4942
85.5543
82.1616
84.2515
85.2154
81.2049
86.6437
89.6059
81.7299
95.8732
99.3738
81.1822
98.4172
96.7691
85.6977
89.9467
80.1914
91.0748
86.9711
90.197
81.5222
96.0815
100.042
81.5197
98.6801
91.6078
82.6464
87.3486
84.8459
93.0137
81.8458
86.7597
90.6879
86.0785
85.8749
84.4139
94.0311
90.7762
86.0344
93.996
101.571
84.2636
84.7007
83.6022
93.765
80.3457
81.3214
81.2119
80.8131
83.6942
92.8511
89.5913
87.3317
81.6495
87.8873
98.5149
91.7503
94.2614
89.7905
88.0548
82.9876
82.4677
80.1755
91.4048
87.7726
96.3377
85.0178
83.4048
81.7348
96.9446
81.1848
92.1586
91.5747
81.2848
83.6324
93.8202
84.4566
89.0151
85.6394
94.4922
82.4011
81.5828
87.3509
91.8033
96.777
92.3813
82.2627
81.5366
85.8583
87.8262
87.284
93.8554
90.9085
90.8791
88.7171
82.3935
80.5015
92.0731
84.725
98.7579
102.651
80.5575
81.6664
92.3757
81.21
85.9894
82.916
85.0881
88.6317
85.1028
81.3004
91.2079
91.2651
80.8574
92.8759
82.022
90.1898
90.8272
94.9273
81.5936
91.0298
83.5641
88.8501
92.7958
92.1861
101.032
87.0617
90.6788
82.8114
87.1252
96.3301
83.061
90.4965
85.5119
96.6362
89.3121
83.698
97.5675
80.4019
93.7122
80.0815
93.9409
93.958
85.9125
91.1005
98.9831
85.1599
87.2659
93.6522
91.2127
95.2277
83.6622
102.448
87.5978
88.623
93.9693
80.3264
93.6369
89.3853
90.4499
88.836
96.0058
96.2507
85.4605
80.3169
82.636
85.378
86.4844
86.2289
81.2469
84.4128
84.1289
87.93
100.142
87.827
89.9728
95.3244
90.4227
92.6029
90.379
83.4222
82.7374
88.4955
82.9239
80.5905
88.618
80.1909
88.1569
82.2624
96.2094
97.2348
81.7204
85.6416
81.3313
85.1698
88.2802
97.8517
92.9776
89.9612
93.3515
91.726
88.1529
87.1509
80.0555
81.3099
82.3225
92.3173
87.0296
83.8818
89.3805
85.5115
88.0575
81.9455
95.8026
97.7316
82.7677
86.741
80.8142
83.9439
82.4441
94.2648
95.3121
80.8365
93.1729
91.506
88.0074
89.9304
97.324
92.4404
84.2951
97.3645
83.5739
91.3834
85.6086
87.9466
99.0183
88.5232
95.2621
88.3512
87.4519
94.8845
97.1744
86.6592
92.6528
85.6733
82.6522
93.5106
90.7538
90.8117
93.4987
82.4475
100.071
98.5887
80.7452
94.8112
80.0265
85.4871
88.7586
87.7998
84.1009
89.332
99.4398
96.5514
86.9337
81.426
91.0266
92.3468
91.5284
90.135
82.4073
93.0464
93.9846
82.2653
80.3469
84.8046
92.345
90.1469
89.6066
87.2969
83.3951
82.2363
94.8745
82.4666
92.8352
89.842
86.1083
86.2345
89.6693
97.6568
82.693
81.5503
97.4261
81.6614
92.7128
92.9712
87.6009
87.2769
89.3269
88.8117
87.6682
86.7349
94.8956
80.036
81.3568
81.4859
94.8166
94.093
86.5431
81.009
86.1622
82.3258
86.4806
84.3206
95.4007
100.227
82.3775
98.8105
97.6062
87.2288
92.3622
99.4884
94.1443
80.6989
96.9194
86.1254
83.1329
89.4203
97.5779
87.4619
91.8873
88.3319
83.7132
90.1983
82.8839
92.9828
86.6849
96.3755
97.1819
98.8318
85.3104
84.7986
84.9021
100.928
91.7182
86.2363
87.5648
85.0085
82.2973
80.4524
90.9562
88.2052
95.879
90.8869
86.4398
88.9682
81.2759
96.5505
94.6899
86.0341
101.108
84.1829
96.1108
80.9704
88.7288
88.3264
91.1484
92.7152
92.5222
82.2129
82.4286
86.6904
82.1828
85.8239
100.017
83.0916
81.3632
88.3794
91.6286
93.2479
97.7334
84.917
85.2116
99.1362
90.2889
87.0571
82.411
89.8625
92.7718
93.2946
92.0272
87.2105
94.0328
98.5539
95.5452
80.0224
96.9333
89.1213
90.9862
82.7733
93.3076
96.2182
81.9001
91.2579
92.3455
94.018
88.7017
92.7906
80.652
87.9204
86.9137
98.1669
102.194
88.9982
89.857
89.7755
86.0834
86.3169
83.0666
89.0207
101.329
80.5804
91.4223
90.2959
83.2215
91.472
100.953
89.9266
85.1415
100.261
88.9354
95.379
82.7516
97.603
93.2415
81.2249
95.1029
93.6619
96.0886
93.445
97.8944
86.0168
81.2898
96.552
82.4175
80.4613
82.8384
84.4741
83.0124
81.0615
87.0117
87.5342
89.0612
97.787
80.7217
84.2636
84.5421
95.4107
94.6945
97.5002
95.5945
87.542
80.9862
88.7392
92.3664
97.3478
83.7613
80.9284
88.6846
85.5535
83.544
96.6919
93.2652
83.8389
94.7707
84.7978
87.2297
92.6788
84.7722
87.7108
81.8054
93.8698
89.0798
94.6145
82.2817
99.9417
92.8662
84.7303
88.1053
89.513
82.7528
90.4376
93.7074
82.9852
94.4006
90.3718
96.8422
87.9806
93.4793
89.8043
88.3289
86.9669
84.4972
90.5926
95.98
92.3381
80.6636
80.3797
85.6551
97.3074
95.0725
92.2798
91.2072
80.2268
92.0617
89.8346
98.6212
93.6903
86.7472
80.9112
91.6616
83.8496
87.197
86.0082
99.4391
82.3374
100.29
96.1668
84.9168
86.9349
85.0249
85.7113
82.679
83.348
82.9403
90.2307
94.0302
88.5785
90.7687
93.913
85.0166
85.6939
86.0437
87.7382
80.1778
91.2571
89.432
88.9187
87.0974
98.6339
97.9694
88.7738
91.9363
99.4018
94.6071
84.3337
87.4919
89.6129
88.8739
83.3707
90.1929
88.3309
80.8452
87.2576
94.781
82.4026
83.8093
81.4001
80.2678
94.8119
91.9366
97.5455
94.2553
88.4755
84.0909
92.3982
96.2479
82.4346
84.4336
100.965
90.1479
82.7338
87.1815
93.8071
88.5429
92.4973
99.3754
87.7924
96.13
99.0012
86.6924
80.1193
84.1963
91.09
84.9638
87.9779
80.4511
89.2851
81.4025
89.9342
93.3426
95.457
86.8037
81.0666
89.1181
95.827
84.4113
85.108
81.8357
93.5217
96.8987
98.1242
84.9579
93.2875
92.5462
97.5304
91.182
86.7311
98.5039
85.5078
81.6556
94.3212
81.7237
96.2221
86.0693
90.8583
86.3768
84.9331
93.0457
90.2402
84.4132
93.5575
87.3138
96.8721
83.3735
93.6508
94.5098
89.6916
88.5131
96.5675
81.8233
87.8689
95.7854
99.992
87.0894
80.1192
81.4063
93.773
95.6592
87.5739
82.6396
88.4841
96.5349
87.1058
80.9514
83.5465
80.3482
100.032
87.1939
92.1685
86.1929
86.6177
96.0172
83.7705
90.9027
87.2164
82.9084
82.9952
91.759
83.1258
86.8515
89.3552
93.657
85.0422
81.3785
82.5109
87.3311
93.5068
84.6462
90.8563
90.7048
87.3227
82.5733
99.9619
90.2425
98.5761
89.0263
90.2141
88.6765
85.7301
83.812
87.0469
84.6373
88.372
95.7275
86.7467
81.0744
93.3385
88.4388
85.0613
88.9681
82.5196
88.2412
87.1718
87.3595
94.8795
96.8151
84.6285
95.4752
90.6068
90.7823
99.2144
82.718
90.7355
85.2449
92.2378
89.297
80.2598
82.626
88.0899
85.2297
90.2509
82.1473
80.9822
83.3381
90.136
94.4664
81.1924
87.1619
89.2384
94.8635
85.6661
93.324
90.2382
82.3114
88.5241
92.7332
82.5255
95.5494
81.1035
96.4456
96.1972
89.1712
89.9125
94.1318
83.4894
82.5934
83.4176
85.4578
83.018
84.8222
89.7428
88.2152
80.3388
86.4586
90.0885
92.3434
86.1624
98.7008
87.7605
80.8263
88.282
91.9756
90.1252
82.4635
81.7305
97.1194
83.6125
81.9275
93.8641
90.0809
95.1342
94.5896
83.2241
87.6584
80.4803
81.1033
81.5143
84.9438
98.225
86.9634
82.6304
88.1054
86.6724
95.0969
88.8754
96.4498
89.6845
92.6398
82.6838
84.5852
98.3835
82.3293
88.1109
88.6176
84.6319
95.8098
83.0079
86.2725
85.3377
81.308
97.0562
85.9348
85.6755
83.4015
100.706
88.1012
89.4095
96.946
91.9678
93.8587
100.197
83.7786
86.2738
90.2339
97.582
91.246
82.9543
80.2448
96.4531
89.9916
94.3348
96.6365
83.3505
98.1073
92.5852
87.7309
80.7247
85.8578
84.5356
92.8272
81.8359
80.1208
81.3672
88.485
89.9922
97.648
95.2377
80.9632
83.032
90.6451
81.8352
88.4638
84.122
99.9077
80.1593
95.1161
89.5428
99.1258
89.9294
84.3997
87.3816
94.8648
91.9781
85.1204
83.8242
86.1538
87.4752
86.9691
85.2352
84.3875
93.6008
84.6977
84.1823
80.9486
81.2837
92.4604
86.021
83.0948
93.7364
98.833
88.034
97.0247
91.2408
96.8403
85.2849
89.3007
93.3789
84.4329
92.7088
85.0542
95.2552
94.4974
82.6167
83.8741
91.4864
85.1505
89.1291
91.7144
97.0339
81.9973
101.699
94.6454
81.3827
97.3726
85.3159
84.3814
90.2913
92.0255
84.8228
95.2644
83.0099
88.8674
95.7612
85.3505
82.9528
89.4451
88.1982
100.003
97.3317
85.677
82.5525
93.6772
88.8061
85.6904
80.5661
92.2488
81.2776
86.9016
82.885
87.8442
86.1936
87.8231
91.1987
96.2429
87.3341
87.1906
88.5869
88.4746
94.4862
81.8215
83.5248
81.7473
95.3363
81.8014
94.8423
90.052
95.9374
81.6296
90.7495
86.7868
83.7133
97.6712
86.1645
92.0558
91.811
95.8194
93.5155
89.7692
80.2596
97.552
81.5307
86.3119
82.2401
94.5881
80.167
89.7168
82.3729
82.2207
93.5058
97.4768
80.4674
87.3595
88.1467
99.4753
100.45
80.2315
81.7403
96.2001
96.0089
93.5508
88.3365
85.481
87.4665
80.9782
86.8595
89.4256
95.299
84.1146
81.8495
83.9809
92.1356
88.1734
84.2445
88.7937
84.5015
89.83
81.8709
86.7152
83.1856
87.925
84.1013
83.1349
81.3438
89.8228
91.8007
80.005
86.7464
90.5997
83.228
80.9136
84.1789
101.544
94.1086
89.234
85.0176
82.204
87.9049
96.2608
83.0825
95.8146
85.9989
93.7132
95.1936
89.0137
84.9405
80.4535
95.584
84.6339
89.1894
95.4957
95.6897
87.6679
89.1873
94.813
102.633
92.5672
83.851
86.9176
80.6761
84.3932
81.6415
82.9229
84.8497
91.694
84.0675
85.9207
85.4181
90.2992
93.8263
81.9674
89.0467
92.9961
92.7029
85.786
87.3464
82.914
93.8383
94.2111
94.1046
82.5824
88.418
82.9837
82.2062
89.5173
86.0278
83.9718
86.9551
93.2982
97.1451
84.992
94.4997
81.3129
84.4952
96.5291
99.3867
90.3024
82.9034
81.7832
84.3657
85.0203
87.5311
90.9778
88.8994
93.9892
96.6408
83.1026
89.2749
82.7727
94.0573
91.8775
81.4363
86.1853
92.9236
91.0247
90.2103
97.8652
84.106
89.9449
88.1376
85.2411
93.9267
94.6465
95.16
84.7108
98.5869
94.6583
85.6499
84.4919
96.8785
91.8554
91.6146
83.721
103.586
98.1253
90.1742
83.0843
97.0056
86.4749
95.3256
89.6598
89.3387
97.5897
86.2737
94.1734
83.9036
84.0784
82.0933
87.4106
87.9679
97.2251
95.8703
93.7232
88.2256
81.7277
92.0637
83.7612
87.0997
90.7059
100.522

==> AnalysisEvents_T3Z3.dat <==
91.5302
87.4326
90.466
86.7216
81.9169
90.0297
89.4262
83.7448
83.9888
81.8003
87.3892
88.7572
93.7979
85.8084
86.8249
89.309
87.5194
86.5491
81.8053
86.4413
94.5844
80.6843
90.4849
85.1962
91.43
87.1045
87.456
94.8773
93.2091
88.1043
86.5045
84.8258
94.2439
80.4843
80.7489
90.0396
92.9089
84.3133
86.8654
86.9002
92.697
82.7098
89.5815
86.0657
86.6397
85.6765
88.8537
91.0431
83.7185
85.9221
80.5503
89.2149
88.5034
88.5477
86.131
85.147
89.4948
83.1812
89.457
88.9871
96.436
94.8332
80.4112
83.9779
85.3539
83.9897
88.7997
84.4452
96.6023
98.4963
85.7443
83.8459
89.239
83.6245
94.9721
88.8002
80.5547
86.2536
81.7305
83.9783
89.6629
80.836
80.8881
85.1924
92.7927
81.0687
93.5078
92.3893
86.5701
89.6
89.1989
86.1749
82.1471
88.9839
93.9084
83.2894
84.3433
87.3642
84.3313
81.4434
97.4474
92.487
80.1103
94.7776
88.2653
80.6929
86.162
90.0537
89.9427
85.9872
90.7956
83.1035
92.0216
83.5603
91.7726
92.832
93.7113
84.1018
85.4632
89.9792
89.4483
80.0017
95.9429
96.8277
88.7807
87.5605
85.7618
81.2818
85.514
92.0809
91.0759
93.8629
89.7272
81.9828
87.6401
80.6189
86.0241
91.3676
85.3656
84.0371
90.73
97.1713
95.2711
93.4505
80.92
89.2364
83.1617
93.8345
92.7315
85.0146
83.1994
90.9005
92.4005
98.8559
85.2641
80.0368
85.0917
81.9438
86.4572
95.4013
90.4274
88.4217
86.7507
97.3085
83.7766
94.0256
95.7956
83.2157
84.4262
83.3347
80.9955
85.2682
81.3747
80.1947
92.4623
88.3907
80.8662
92.4059
82.3507
84.8825
87.6586
81.3817
82.0332
87.9383
91.941
91.1499
88.703
88.818
86.4461
91.222
90.8401
89.9487
81.9333
82.501
93.4837
81.1528
88.1742
82.6044
88.7038
85.8008
88.032
87.8081
85.1908
96.0098
84.3641
89.3004
81.1864
87.0538
87.9995
80.662
86.8998
80.0748
92.4437
84.6922
90.4846
80.2702
90.1263
95.0782
86.242
90.4967
80.1493
85.3471
90.7574
87.6871
96.1645
95.4541
85.2949
82.2449
84.4071
83.3781
80.962
83.2851
88.9197
86.6421
91.3385
86.6687
93.4792
83.3975
83.8335
94.5702
85.1331
80.5868
81.3549
91.0611
99.8798
88.5421
82.8166
89.0693
81.5609
94.5379
91.2439
82.7955
87.0413
85.9443
88.3583
91.446
83.1406
86.8489
90.758
82.4039
84.8806
92.1018
87.8427
80.8829
95.5433
82.342
81.9249
88.4275
94.5144
83.8621
82.5185
82.6157
82.4694
92.8936
91.1728
93.8991
83.4486
88.0888
88.8711
84.3947
95.8889
81.0541
90.0972
81.9356
93.6019
83.7083
89.747
83.9684
91.7238
83.1437
85.0416
83.9245
93.183
90.8354
86.0634
95.0869
88.1598
88.4856
80.0045
90.4214
88.6928
96.0391
84.0965
83.653
88.5709
90.9599
81.9144
87.2593
85.0164
85.4409
89.4229
91.2622
80.8744
84.6377
81.8345
80.746
87.4182
80.7818
91.3987
96.7332
91.3213
80.4281
88.479
87.7962
82.8414
89.6981
80.7962
91.3207
93.1764
80.5516
84.264
93.6989
94.0819
93.7319
92.1463
80.6604
94.9409
80.3827
94.6378
87.8345
99.1897
97.333
91.9364
87.5598
86.0799
89.538
81.2011
81.858
90.8058
84.0271
88.5854
93.2914
84.9
86.4342
83.4256
84.3649
92.9233
88.0697
90.1207
87.554
94.1469
81.8515
91.6791
83.0051
89.6415
88.8174
94.9129
94.2371
84.7379
82.2346
81.7356
84.3891
81.9472
82.4512
91.6638
86.4619
93.1331
92.3171
85.3241
84.1327
86.1216
90.5621
92.3362
80.834
80.1626
93.2976
84.2803
91.1463
83.48
81.69
91.2414
84.3669
82.1958
94.6781
93.2481
89.1689
89.3112
88.3977
82.5949
92.4117
85.7199
93.7802
85.77
87.9013
89.7139
94.0387
85.5268
96.942
86.1404
82.3545
91.9483
82.1272
81.9493
89.5848
83.7585
86.1706
90.8513
82.601
90.2686
82.792
83.6892
88.689
89.076
81.9314
84.5015
89.911
84.1896
86.027
88.9097
82.0621
80.3478
89.2741
94.0781
83.9642
86.8683
80.5275
82.5751
92.9622
84.7968
83.0983
86.295
80.2094
86.1606
90.1293
96.7955
80.4867
93.7047
88.2682
90.5181
91.5031
87.6854
90.6107
92.6409
95.1974
82.3076
92.6791
85.1965
89.4771
89.3216
80.0748
92.951
89.5859
83.4718
81.9807
91.9904
84.2734
95.6104
84.8655
83.7275
91.0442
91.7464
82.9987
90.3815
83.5147
93.5599
80.892
88.9803
88.9775
93.118
94.4833
81.7972
87.228
94.5207
84.6887
92.0026
93.606
94.9504
91.2131
82.7997
82.8339
90.0472
89.5584
88.1194
91.3382
86.9639
90.6889
93.8169
88.523
80.9052
81.3069
84.5869
82.0665
84.9159
85.9482
89.8489
93.093
92.5771
87.6361
85.2993
94.0994
89.1409
81.8239
91.7792
80.0734
85.3291
81.45
83.0648
93.11
80.6152
80.3278
93.4832
80.5756
91.6015
96.111
91.203
82.4365
82.6753
96.0779
85.631
89.4815
89.3649
84.5557
80.8874
90.973
94.9099
91.5032
88.5688
84.7054
90.3046
89.4504
81.9218
80.4911
94.6632
84.5701
85.1692
92.7911
92.7873
83.2715
94.0938
87.8555
94.2316
91.6636
82.9879
83.0103
91.0813
94.6242
83.4518
90.0611
81.3411
82.5892
91.9634
81.1428
81.2675
86.8664
80.1084
96.9457
84.4595
93.393
94.767
83.7048
83.4133
88.9438
91.412
84.8516
89.0972
90.748
83.2314
96.7649
85.687
90.5911
82.7385
83.9473
94.9423
85.4928
88.7867
80.5469
87.4771
89.2889
82.28
90.3107
86.7343
88.3547
92.2056
88.3303
93.0075
93.1376
80.2254
84.9977
95.7137
82.7839
93.6415
89.6519
90.701
91.3324
81.0436
86.9907
92.628
95.8955
93.0411
90.4801
91.303
85.0496
86.1558
82.5932
88.4433
82.2609
97.4458
86.3314
88.5336
90.7932
82.7777
94.4099
84.8853
95.1028
87.9762
87.2609
92.2054
82.0916
95.0133
82.0196
83.3648
89.3542
81.802
88.1853
83.9689
87.8424
91.0571
87.2477
91.2113
86.5772
86.4208
87.6168
80.0296
81.1896
80.6346
97.4107
81.5579
85.5746
92.96
88.8806
94.4512
81.2441
93.7842
93.4764
90.1829
80.7278
89.7408
91.8426
93.0922
84.7331
88.1175
90.3775
81.2363
94.2692
82.708
88.2857
85.047
85.327
80.21
89.8781
85.1912
86.5893
86.567
91.3707
86.9115
83.9428
88.4206
85.7923
84.2846
93.1423
94.2675
95.181
93.0622
90.3978
89.0008
89.8254
83.3225
84.9019
89.2809
88.8259
86.4785
91.645
89.7411
85.3014
83.2462
95.9635
87.5611
94.442
80.1078
84.6982
88.2637
81.0698
87.6732
81.3937
96.0593
87.0332
91.5336
93.368
91.0304
92.9616
94.5632
86.0687
80.8041
83.1853
91.576
89.7692
85.3977
90.9631
82.5596
82.7439
87.5241
81.1906
96.1925
81.1206
90.6001
93.5658
88.8565
95.1081
94.47
86.1467
87.1782
83.357
94.7972
81.068
92.293
94.7782
91.5275
81.5324
92.7056
92.0075
100.129
92.1753
86.7426
91.3957
88.9344
84.4709
83.0945
83.2476
85.8751
83.7003
81.4977
89.1388
80.0083
84.5047
83.6963
81.4659
84.9058
88.5059
90.1619
92.5602
81.3995
93.5709
89.4099
85.2073
91.1647
92.5962
80.3835
81.4664
89.7785
85.9046
89.5377
80.3223
92.1864
91.838
83.7159
83.8226
84.7651
80.183
90.3906
85.8515
82.5237
93.8113
94.675
92.2538
97.8807
80.5117
80.6753
87.0447
80.9592
83.2422
87.9252
95.3148
80.9514
93.8478
87.2274
92.3792
91.6777
83.0657
81.2419
86.723
93.6107
90.2646
89.7799
92.541
82.8799
85.3818
85.6408
81.7568
92.4447
85.4352
80.1901
96.4117
82.3885
80.1451
85.7766
91.729
80.5976
85.4314
81.2242
90.7976
91.0106
82.9782
88.0515
82.0878
81.7056
88.9434
92.1822
89.3238
89.2997
94.3918
81.3809
82.9559
91.5192
80.5875
94.9622
82.5927
91.7954
85.4481
83.6515
80.0251
82.5726
90.7758
86.8115
88.2536
81.1252
87.7208
80.942
92.8188
90.0935
85.5552
93.6532
85.1097
96.8707
94.8501
86.909
93.4987
89.7561
93.2341
80.0823
88.5236
96.8359
95.1857
87.4738
95.8648
81.323
83.981
87.4579
87.1647
81.5919
92.8558
86.3167
84.0761
83.8072
89.2562
89.1636
81.0773
81.9885
95.5708
82.7081
90.7332
95.1833
81.119
91.0652
90.1022
84.205
91.1283
82.0364
83.8514
93.1718
86.698
92.0218
80.821
80.8175
84.0355
85.9118
82.5386
91.9988
95.5264
94.7227
84.8023
94.9064
86.9088
81.0428
80.3475
84.4938
87.5
86.1143
85.6209
87.2798
93.3167
80.6371
81.5025
91.9022
97.1525
87.4294
97.7215
84.4739
86.5931
81.3165
85.5194
90.4275
85.5277
90.6348
86.6191
81.198
85.3912
91.8814
96.2479
80.7821
89.4293
91.3032
80.7689
93.806
94.9105
87.4762
84.5677
90.6755
87.9378
96.3252
92.3216
83.2299
83.1012
89.9539
95.2408
82.9404
88.2491
97.1172
90.2148
90.3022
92.0609
86.9832
91.736
83.3195
98.2374
95.9484
91.7608
83.8471
87.4449
80.3199
88.8185
87.1904
92.8845
85.7196
84.5896
94.6823
93.8134
82.0187
85.1214
89.6512
84.4555
85.1827
84.0936
82.7843
89.7675
89.2398
90.8348
87.9498
86.8085
80.9254
90.9895
94.3293
83.2861
83.1176
83.6304
85.4638
80.3948
100.951
93.935
92.2407
94.3745
95.8841
87.8985
80.2693
80.9897
85.0991
84.6842
90.2528
82.2475
90.3195
93.3666
89.6934
92.2745
87.9348
94.2853
84.8742
93.4602
85.947
88.8395
84.782
84.5026
91.7024
87.2724
91.4378
98.1647
85.4391
80.6956
96.0354
81.4527
85.1028
83.9006
87.3241
94.0454
87.8617
80.2992
80.745
102.542
95.7032
80.424
84.6786
91.0518
85.5864
93.5697
86.5754
85.5716
88.5613
91.3744
95.7915
90.2306
95.6541
91.1522
97.6375
90.0134
95.2191
82.088
94.6136
89.7697
84.8019
82.4186
94.7751
83.3318
97.8099
95.1101
80.2139
90.6873
80.387
95.0316
83.8039
88.8148
81.6897
94.2099
90.9653
87.2869
89.6806
92.4996
88.7416
83.1835
93.233
89.8814
83.7209
87.2233
86.7473
85.3559
91.5421
83.3088
80.4425
88.4745
82.811
87.2469
80.0502
97.4017
93.3528
90.3438
93.8214
93.8034
88.2676
98.2545
80.6296
80.8323
87.6999
89.0631
88.0879
91.0616
87.2414
87.3243
89.9676
91.5208
80.4371
81.2425
94.3993
97.3572
83.8953
83.2203
83.4705
84.8759
83.7765
97.1023
90.6432
81.2321
93.4778
81.3166
88.2099
92.2689
91.2228
95.5186
83.3411
84.7997
94.7027
87.5597
81.7119
96.6958
98.2248
81.8254
84.2727
80.6085
83.5166
81.9286
81.1919
81.0856
93.9281
80.3183
96.0063
89.0665
89.2007
85.1558
84.6641
87.4192
83.8755
96.2429
85.0033
90.0318
86.0026
81.0795
84.544
90.0369
90.0716
90.0821
96.5703
86.6764
88.8156
84.5717
85.5206
93.4564
94.883
95.594
80.4237
83.0023
81.8809
81.7788
90.7994
90.55
82.7685
93.4002
88.7113
91.4814
85.0126
89.8958
90.364
92.8274
83.5509
95.3679
95.512
86.006
90.2881
89.473
81.8964
90.3014
93.8574
80.9126
87.8416
93.5914
90.7754
80.3847
88.5382
83.1626
97.9155
87.4103
94.2167
86.2347
84.2452
81.197
87.7139
91.8991
90.4617
93.3702
92.7038
89.2742
80.4805
93.6622
93.8457
85.9485
85.0771
87.1222
92.0372
92.5602
86.0004
86.1196
88.2335
86.1272
95.3295
83.4021
80.7006
85.8474
82.6325
83.359
84.5348
85.9057
94.6366
94.2354
84.0824
88.0606
96.1626
88.3051
93.1058
89.1411
87.5981
87.4254
89.1118
82.8665
92.991
88.6773
85.4787
88.9226
97.4156
86.3433
84.3945
81.5925
86.0311
81.8296
83.2224
80.4232
86.8369
89.4747
96.8356
89.6774
96.987
82.3161
84.4768
80.6043
85.4429
90.1303
88.1076
83.4703
95.2835
87.5267
83.1723
89.3265
81.9857
82.9197
85.6316
91.3533
82.738
83.9394
80.4914
87.7413
90.2305
94.4036
84.0551
83.0441
84.1298
87.4597
87.8527
89.3046
90.66
80.9258
82.3083
88.3232
87.2653
82.9207
88.5253
90.0957
90.9508
81.47
87.5056
81.4039
89.1397
95.0269
81.6954
96.6378
97.0562
109.953
83.0697
82.0312
82.2422
92.2201
91.0545
86.1209
81.9859
82.4196
80.2921
93.4407
81.3622
95.7309
80.954
82.5663
82.8611
80.7148
82.2892
89.0148
90.0684
81.8604
89.0817
86.7151
91.104
90.7121
84.4234
83.6032
92.5033
88.2581
84.5091
86.7493
92.2826
83.713
93.874
92.058
96.6439
94.187
89.2026
91.8594
87.1864
85.0351
83.4224
82.037
91.2994
88.0365
85.2977
92.2058
81.0843
84.9223
80.1676
86.5451
90.2077
94.9932
97.0086
93.9291
87.6986
88.3232
84.2802
84.0508
80.8289
93.8307
90.0222
80.8629
95.5976
89.3328
85.351
83.6985
89.6238
90.9654
89.8134
81.3502
85.0046
83.4032
84.2584
88.6449
80.0236
86.0547
87.9521
88.2549
84.6114
87.1615
98.6897
92.5282
87.2493
83.4485
88.7465
87.9292
88.3757
95.2973
93.316
96.6345
85.0375
87.8655
81.7319
89.6624
83.3113
83.8549
82.2729
82.9331
83.2284
82.3304
82.1965
88.7397
89.2835
87.3097
94.8047
91.6208
80.3386
80.6226
85.8032
80.3174
83.6508
84.4072
91.6437
86.9563
91.0998
85.7555
93.3627
84.7774
93.4123
85.6217
94.4876
88.1553
93.2755
90.9288
80.2082
84.725
84.3167
82.9749
87.1408
90.8483
97.4571
81.1652
81.0874
94.2707
93.2366
89.6575
88.5055
81.019
91.8902
83.6318
91.0845
87.1323
80.8438
98.5761
83.0583
80.8349
96.2746
82.1875
87.6725
92.7454
84.3856
88.6911
85.7273
98.0833
93.6713
90.133
95.9743
89.6115
94.6493
98.7484
81.7205
95.2135
88.2064
81.2778
90.5104
82.6794
83.8169
92.9705
82.8833
95.3113
90.6162
81.3441
84.2224
85.3306
86.573
82.3066
82.4167
83.9649
91.4366
95.3119
88.1951
91.5938
88.4135
82.3858
81.9134
86.1553
87.9639
101.006
94.6879
93.8408
95.6578
86.1674
85.2712
89.9174
94.2831
84.5942
95.5296
103.608
85.5702
89.3016
87.2671
80.6966
81.8418
81.7213
82.6778
81.9003
93.1776
91.2753
94.9426
87.7277
84.4645
84.1317
85.0452
85.61
81.722
91.6571
95.7035
86.8016
90.2284
85.6645
84.7652
91.023
85.4593
93.1828
84.4228
86.8295
88.6985
92.0286
89.4637
96.2251
80.244
92.9044
84.9396
87.0879
92.4264
93.147
83.6194
83.4248
88.2403
95.5254
90.666
96.3577
85.1542
88.6136
94.883
96.2976
88.2417
92.7955
96.6373
93.8395
86.7289
85.7968
84.0673
89.8136
86.2981
87.6859
95.4549
92.0789
90.7837
91.8643
91.0965
97.394
87.6081
92.4071
80.2995
83.9623
85.0968
87.6173
95.4066
84.0451
82.7357
89.3698
92.1643
96.9593
93.9667
82.565
97.9559
80.5572
90.7419
90.1262
91.5931
81.1744
91.7253
94.2628
88.365
96.1528
87.3925
92.5322
80.577
80.3174
80.6411
82.1967
81.4986
85.2969
90.0494
91.8337
83.8547
92.2435
93.6076
95.5298
83.7415
81.5465
84.2054
89.2524
91.2014
101.023
81.499
88.8339
87.6768
82.8909
87.4091
90.8233
83.454
80.5959
85.3212
87.2817
81.6968
84.3896
87.5035
80.1811
86.1029
86.4352
88.1243
96.3388
85.8839
85.694
84.2223
81.4044
80.7627
91.4297
81.3435
80.0336
82.3106
93.9994
83.0335
90.4519
90.0383
91.8808
83.2223
84.8453
90.144
90.7998
83.0078
85.9955
82.7089
87.3292
87.628
85.5552
91.0425
88.6719
89.3198
90.3898
82.1944
92.3313
94.5796
93.4025
92.5356
92.4505
97.5923
89.1832
82.1412
91.467
88.9352
93.539
95.3726
81.714
85.5724
92.8522
98.3745
82.3431
86.9594
83.6746
88.379
90.4444
91.3316
84.8502
93.0444
87.5406
86.5845
80.689
89.684
87.857
82.0222
90.5244
89.0879
99.1411
90.2753
87.5284
80.4144
84.5078
88.1643
82.9149
82.3439
81.7808
98.4655
83.4978
84.453
92.2789
90.8382
83.4951
81.1002
82.8387
82.9857
82.3736
80.1861
94.9044
85.6703
81.0352
88.6726
85.5987
84.3731
88.8515
96.2428
86.8841
95.8677
98.4402
91.4696
93.3792
88.2754
85.5818
88.3761
92.7737
80.0603
94.2876
86.9505
92.2151
82.2061
84.4186
89.8929
88.2481
95.2212
81.2134
93.9322
80.1223
93.1391
80.1987
95.3735
91.7056
87.6157
87.5319
82.0915
87.2244
91.4135
88.112
85.0819
92.0836
80.9968
85.3194
96.2356
95.9977
92.7296
89.7323
80.9448
91.411
90.2127
92.6695
96.0477
81.8348
85.4699
83.1483
97.6614
85.1307
89.4673
88.557
80.518
89.1455
86.8351
93.6519
83.6092
84.5515
90.438
87.9698
81.3934
91.3261
89.242
90.8711
90.2134
80.0074
91.7976
94.0077
92.6311
81.5837
87.2099
81.8253
86.8262
83.4866
81.996
92.209
82.323
84.8517
96.2397
86.5627
84.9142
92.9422
90.0408
96.1201
90.7519
87.0346
80.1448
86.7118
97.794
86.7607
92.5157
91.9802
87.971
91.2248
90.5863
86.5781
90.0023
80.5184
86.1684
87.3665
85.6533
84.2238
95.3199
81.6952
85.703
89.8165
80.1698
85.9823
82.5129
81.3954
84.0236
89.3061
80.6063
89.4969
81.2733
85.2626
94.9869
84.6269
84.9548
94.9707
88.6421
91.6543
96.0604
95.4886
95.0928
87.8657
94.7888
87.224
89.0387
82.6418
84.4226
82.4453
85.9946
87.0869
90.5094
83.4602
95.2559
94.6667
80.5346
83.2691
94.3369
85.9349
91.9856
85.5355
87.179
91.9439
90.3126
88.6872
91.4904
87.1989
80.8739
80.4999
84.7304
88.4075
80.1754
89.0797
88.6382
87.1469
81.8676
95.319
91.9492
89.0551
81.8147
88.8344
85.5753
83.214
84.0891
99.9296
92.8102
80.0862
86.918
80.0667
81.3269
94.0932
95.1647
90.3985
80.9704
90.9818
96.9121
85.0973
96.2688
86.506
87.5723
92.8451
85.9089
85.8809
93.3978
82.0303
94.0357
85.5565
87.2208
82.4513
95.33
88.7256
92.4466
92.0232
86.1054
92.1153
81.6891
84.9109
83.3784
81.4502
97.087
83.316
85.078
81.1098
84.6609
89.0299
89.3542
92.7933
86.798
90.6182
81.2768
92.5901
82.7629
89.2236
88.8253
86.3105
88.4138
81.8629
90.4273
89.2177
84.5129
85.2877
107.867
91.9241
85.1461
83.1859
85.2176
90.1823
94.2946
82.4488
93.8265
97.96
86.3659
87.3777
82.4505
94.454
87.1063
83.2093
87.6505
88.1945
93.1006
89.5076
84.2823
94.3374
92.5644
93.0155
81.9594
84.3421
81.5758
92.6608
89.0971
91.0049
96.509
81.3959
90.8601
97.0399
92.8357
87.1467
83.6012
83.3142
90.0299
82.0046
93.0734
85.1865
90.0514
88.5492
81.3731
89.9725
83.0678
83.5522
82.8638
89.8835
84.3098
90.8026
97.7397
83.9235
81.8291
93.5437
87.0412
86.2923
81.788
91.9192
91.6933
89.6475
91.7814
89.7757
80.8455
86.6162
85.3098
86.2663
87.225
89.5621
93.1881
89.695
83.6135
83.1567
91.9768
81.2972
91.295
80.7128
82.667
80.6233
91.8588
88.2052
83.9644
92.7703
84.9797
84.7725
93.843
94.2142
87.5895
82.6319
83.8962
91.65
93.5388
91.0863
94.788
86.5285
80.538
88.7107
83.2814
83.1674
85.8613
85.8718
86.8881
82.0006
85.5033
89.5711
87.003
84.5446
97.1923
91.8007
81.3663
94.8998
93.7158
96.4487
87.5468
95.6051
93.8308
85.5421
86.3941
82.8615
95.3036
86.1839
81.8215
81.577
86.2796
82.3879
86.1427
88.6456
87.6587
86.7629
88.4853
93.7087
89.9768
91.8048
83.0129
86.6942
88.0551
87.1285
97.5857
85.5621
97.2835
88.3086
84.7813
98.3082
81.6033
85.6359
98.9837
80.5318
81.3126
87.657
97.4249
89.1426
88.5496
93.971
83.9077
81.5119
84.4531
80.162
80.0338
83.5684
88.2065
87.79
81.3967
88.0434
80.3112
86.1644
86.9949
96.5869
85.8281
85.4573
88.304
80.5801
86.3691
95.4611
97.6006
94.7504
81.0623
81.7713
88.0121
88.1168
91.3144
86.2639
95.0311
98.5722
93.8095
82.1148
84.4591
81.7336
86.6891
89.7939
87.8079
93.2718
89.9894
81.2777
83.4977
89.4145
92.8366
88.3162
96.0515
85.0374
97.3848
83.9045
91.4619
89.661
89.1575
84.1742
91.8821
87.7412
93.7438
99.8028
85.7672
80.3158
81.6005
96.0386
90.1284
89.5084
84.8431
80.5589
84.6872
90.0051
88.7698
84.5817
86.8757
96.4036
80.1181
87.8681
84.2905
84.8205
82.6644
94.9704
88.3229
95.0202
92.5699
90.8323
81.2165
91.1953
88.6145
90.7184
93.4526
80.4925
95.5552
82.9321
86.8709
96.8962
87.1525
91.6349
82.0843
86.5135
86.2323
81.8214
89.686
81.7421
95.5442
95.1721
84.5114
88.7611
85.319
85.4971
93.0797
86.2712
86.9545
88.7779
92.076
88.8697
96.8918
94.7782
85.2243
85.3554
91.8044
86.9756
82.1496
94.7007
82.5213
85.4502
80.1832
88.4913
92.7311
80.9659
85.8733
86.8396
88.6496
91.879
88.102
94.7272
87.2854
89.2723
83.4897
83.2718
97.7626
81.3714
89.085
84.6339
89.1445
86.9214
95.1578
92.3452
83.7835
88.0986
95.6617
94.6208
84.633
87.0904
86.9732
81.6177
84.3751
82.4763
85.2629
92.2081
99.9147
87.0818
84.2778
80.2447
81.8388
85.9967
92.3914
89.8042
89.453
86.8485
80.0793
91.8302
84.3175
83.7952
92.0929
80.9324
82.8293
81.8004
87.3829
97.1513
86.8761
85.6703
82.1111
92.8509
104.942
92.7653
82.2607
83.3381
86.9172
87.7468
81.8746
80.934
89.1549
81.4001
81.3138
88.9882
87.9018
87.0114
86.3782
94.5841
83.2845
80.9628
81.4191
91.323
84.6573
86.4461
91.5309
84.8734
81.6064
83.8809
90.5166
94.0452
91.6039
83.5192
85.8351
81.3373
82.57
91.1698
85.0039
94.0751
80.6084
89.325
83.8066
85.7167
88.327
81.1303
80.3599
88.3033
89.8999
88.0485
98.5716
93.0331
84.2857
89.8725
93.505
87.1974
94.3766
86.9161
80.4847
88.6326
96.6816
91.4838
83.4946
85.6246
86.2415
82.4283
97.0188
86.0141
82.801
95.0184
88.6751
89.679
87.3441
82.2801
84.2287
90.1638
86.9137
90.999
91.5773
85.5367
92.3899
89.9964
97.1841
81.178
94.3818
92.368
82.57
81.1797
91.638
92.5042
89.0996
88.3517
88.2447
81.3232
90.5043
84.6529
95.4676
86.5416
90.6467
91.8324
84.9808
91.7172
94.6235
86.7685
85.1364
88.4756
92.5476
81.0444
80.3703
80.7144
81.7227
81.852
89.9425
86.8193
80.3581
87.6055
86.2989
88.6414
82.503
84.3151
87.4412
88.9044
90.9341
91.0252
95.4237
80.7219
81.4955
86.1108
95.9447
81.9217
84.1551
93.8175
87.2567
80.4493
91.5698
96.0426
95.4496
94.4936
92.5305
87.4903
91.2786
92.4433
92.0051
88.2523
90.4655
80.1713
84.044
91.2874
90.0861
81.5911
90.9667
82.8485
93.7858
85.4421
91.4255
88.9917
83.7211
83.453
86.7157
92.8407
84.6886
87.3806
91.2761
97.5441
84.8362
88.3684
93.4261
94.7607
84.4864
82.1245
82.2803
95.1103
99.9495
81.2503
81.4955
85.6361
85.2806
93.3408
84.8719
89.8277
86.6739
91.9193
85.4306
91.7677
82.001
96.1521
80.7644
80.5128
84.4566
84.7459
89.354
93.2785
83.3438
95.2755
82.8006
85.3576
93.8912
91.5176
80.4812
94.2937
82.1474
91.2227
83.246
94.7336
87.6355
84.6547
81.3488
86.3851
87.0704
84.1567
92.1252
96.6931
93.6274
88.428
91.1159
96.217
88.0963
90.8263
94.1376
82.2794
86.0761
86.607
89.9591
92.2691
84.5742
90.5805
83.329
98.3461
93.7902
84.8569
87.1173
88.8645
85.3952
93.1292
89.0092
80.5927
83.1246
90.4236
90.0355
88.2884
94.5016
81.7596
84.2308
81.114
91.2048
100.101
88.9499
95.0144
81.0561
94.8395
87.1805
92.7004
85.1948
91.169
83.0727
83.659
95.3388
80.6185
91.3442
82.2801
91.1547
82.4396
89.5946
87.4551
81.9319
91.1518
88.6963
106.181
86.5365
94.2867
87.7824
89.6092
86.9913
92.8446
84.6554
96.5334
81.949
88.9108
82.1957
92.4848
83.6116
82.2095
83.7367
93.9673
95.4026
90.4198
91.3321
96.0504
84.4935
95.9679
87.1737
82.1706
86.9315
84.0619
87.218
87.2603
84.8757
83.8102
91.4686
80.4543
88.6977
93.9382
96.5708
85.7966
90.6489
80.9639
91.0563
80.1426
88.0543
83.0567
86.7531
88.2567
86.2817
89.6546
87.4806
90.2175
94.7454
87.233
94.2449
90.8745
81.9226
80.8259
81.2893
95.0506
92.2574
93.8826
93.6835
96.7701
80.7779
95.2294
90.6885
80.3322
83.3722
94.6142
86.8852
82.7235
91.3409
94.6413
86.3166
93.3165
81.2336
82.5726
94.7042
91.4985
80.336
90.3539
88.4414
80.5934
93.4008
92.2137
91.497
95.188
86.5712
81.7359
81.6516
89.0021
98.464
89.2943
89.5476
83.2835
81.9132
88.4545
82.6738
85.434
92.8706
82.275
81.9304
97.1855
83.1903
83.2997
80.4161
80.619
88.0415
81.0128
92.5674
82.8141
80.7642
88.8306
95.0795
85.3355
86.6276
80.8283
96.2685
87.5311
94.5088
93.4972
95.564
83.4441
96.5362
80.8448
90.3389
87.9716
85.7504
85.7823
92.0567
82.1126
92.2992
91.2506
80.3565
96.0569
92.4228
92.3603
83.8757
86.7691
95.3147
95.7359
94.3771
94.4139
80.185
81.4247
87.0551
92.258
86.5607
87.7586
80.5709
82.1244
84.9223
93.296
91.2497
90.4068
94.66
86.2918
88.4294
86.7478
80.2629
90.6028
90.8387
81.883
87.1664
91.8918
93.1969
84.6556
87.3063
82.1896
82.4691
97.1538
95.8659
84.084
80.1336
90.6433
91.6019
83.4705
83.7004
92.4163
88.1834
80.7252
83.7452
82.032
82.2922
90.0923
80.1144
81.0702
94.3082
88.3075
94.1923
83.1126
91.8253
97.6195
81.0039
91.1226
83.9577
93.0538
88.8944
87.5711
91.2363
92.3963
82.0993
85.8417
90.7535
92.0217
95.7724
90.4665
80.9025
80.0066
94.1388
95.765
92.5354
85.2247
90.3191
85.57
94.7331
88.623
93.0928
86.347
81.6972
85.3973
80.0813
96.1144
81.7555
94.2629
85.0923
90.9959
80.6218
98.7551
97.7656
84.6797
90.8054
81.0582
87.1663
85.3375
90.8802
82.9183
92.8205
88.3996
90.9568
89.6114
97.7609
82.0678
84.3508
83.0388
84.6685
88.0949
80.4981
94.1435
89.4212
85.7672
93.2108
94.0875
82.6311
98.1264
89.9456
85.653
83.9755
86.425
87.6069
86.0239
90.478
85.847
87.0297
94.6801
86.3283
87.2317
82.237
82.8743
82.5162
82.9144
87.9288
85.9688
88.4384
91.0498
91.2519
92.5823
82.3259
82.283
91.1419
96.6789
87.8097
86.566
90.2931
84.5719
88.4508
81.1428
85.9123
90.6018
84.8805
81.7861
88.3153
82.6695
80.3024
80.1568
92.865
83.99
82.5938
89.6598
86.7177
84.0693
88.1425
89.4247
92.9121
98.8707
94.7193
80.848
80.873
86.046
88.3859
80.8536
94.9891
91.7772
80.7062
87.9414
81.3685
81.7741
83.5031
93.0309
89.9316
86.5113
99.2031
90.8022
84.1305
90.2631
88.2693
93.6547
89.4817
90.3601
92.7358
93.1854
85.1112
88.0744
95.0271
92.7507
94.4611
82.3777
92.1973
91.162
80.0181
93.5318
85.141
85.4713
85.8331
91.5147
84.9466
83.4085
92.8065
83.705
81.2795
96.7094
93.2192
92.8688
90.1494
81.878
100.106
94.4357
83.6917
82.0852
92.695
82.6079
90.7936
84.2517
92.0427
81.2155
90.0797
91.4439
86.5338
94.9772
84.2164
82.8615
83.2652
96.6591
88.1336
81.3676
88.5918
93.2375
91.4701
80.5198
90.3082
97.3808
89.1365
94.7794
81.94
88.6801
82.5406
89.666
89.0877
88.7829
95.9
88.7152
85.9879
89.2063
89.6863
88.7159
88.4581
85.1645
93.2676
89.8805
94.5523
90.6561
83.892
86.5064
80.6496
84.0266
94.706
95.0397
93.4171
83.0979
93.2351
93.3925
88.8407
89.5163
92.4424
84.8102
85.1899
81.8148
91.0391
85.9854
86.3056
93.2915
85.9883
82.5511
96.0621
80.1394
80.1229
80.5714
95.1069
95.7858
83.1605
85.3471
80.2462
93.9072
87.3651
90.0622
96.2353
82.6193
97.2644
90.131
94.9113
91.7452
97.4443
84.3286
87.1847
81.96
82.93
89.8851
81.2945
96.2293
92.9496
84.6641
89.4659
90.4873
90.0333
94.7049
84.3924
92.2263
80.0283
83.2095
82.817
92.9607
93.7304
81.1713
91.0851
82.5249
85.8574
83.256
96.3176
80.2294
86.5558
87.1728
80.1369
86.1054
83.3367
81.3461
93.4886
89.982
90.0404
94.7548
86.0148
80.8522
82.0852
93.9349
95.0441
82.0876
85.3712
84.7878
89.4507
92.639
82.1564
91.7285
91.1209
85.3705
81.1649
89.3572
98.9422
87.4633
92.0921
90.986
94.7165
89.3924
93.4323
84.4437
94.7935
94.2498
89.5773
92.2143
86.8128
81.7492
84.0038
98.6398
93.5166
84.719
91.9074
80.9192
80.0155
88.8783
90.8396
93.0941
92.5069
89.3239
82.4269
93.0962
87.9949
93.4523
99.7983
93.7948
89.1797
94.1551
85.7537
80.4567
91.4385
92.7423
93.0043
81.54
82.5701
83.3344
80.7787
91.1633
82.9977
98.5593
84.6999
80.652
92.6811
92.8374
96.0082
80.6153
90.0261
81.4474
91.9989
85.1782
84.1858
94.2345
91.7356
88.6284
88.9253
91.0893
96.5459
88.6163
91.2446
92.4253
89.9445
86.5999
82.9993
93.176
97.3087
87.1166
86.7049
94.1155
85.3394
80.6182
96.5868
86.047
87.5386
91.6267
91.0283
81.607
87.0339
84.0162
81.4148
91.7161
83.4786
95.8085
80.2376
96.3581
87.8323
86.7853
87.9531
92.2828
83.7434
97.7588
94.6264
94.6394
88.7908
82.3361
93.975
82.4111
81.8558
82.7668
87.827
92.9613
89.351
91.998
85.212
93.1633
81.5278
89.508
85.1382
104.023
85.318
82.4246
89.0196
89.1832
80.6609
92.0548
87.4078
96.8112
99.5252
83.0386
95.1163
83.03
90.3277
89.0672
90.6342
80.4654
95.7096
91.4321
90.4421
85.8268
87.1134
83.9376
86.9696
83.6375
90.9778
89.004
91.3171
87.0728
96.7208
89.3773
97.3336
87.3443
90.101
86.5522
82.9525
93.6042
88.0173
84.5267
86.4435
86.9957
87.1598
92.5989
96.0748
87.6075
86.6815
97.4774
85.5223
82.8822
88.8073
83.6692
95.6804
94.8002
88.5524
80.6645
80.7879
80.6861
94.516
94.0427
83.7129
92.4734
87.0195
87.0873
86.2184
91.3198
94.5718
88.6963
94.6377
85.8698
82.6809
85.1446
80.9679
90.3172
93.3506
84.0208
83.5507
84.7695
94.8651
82.5239
86.5158
90.1083
81.8224
92.5783
84.5822
85.8794
83.6244
81.6158
90.956
92.8838
88.8132
94.6529
85.2926
80.7908
88.5431
92.4992
91.8835
89.016
103.792
85.28
93.6672
83.3715
94.7871
89.5069
87.9962
92.4803
80.745
82.783
93.2681
84.7209
88.7219
87.851
87.8661
83.5735
83.195
90.4141
97.7762
94.5524
95.5921
82.7072
82.1888
82.7762
95.138
82.4506
82.7831
82.4423
83.2026
88.588
82.0357
88.7877
94.8705
82.367
87.184
94.6306
82.3542
92.0275
88.1716
85.4871
85.6826
89.039
81.1477
97.2012
92.3541
87.585
80.099
88.9259
82.9859
83.272
91.8091
92.8702
87.956
87.856
92.1138
86.8236
91.0732
82.7647
85.8332
82.2515
93.7408
80.7227
95.0441
83.9363
81.9877
94.7647
80.3471
91.2736
92.5213
82.9892
85.2019
95.2238
96.2979
81.1222
85.9646
94.8109
96.1582
89.5323
87.7399
92.1816
80.8756
80.6493
81.8621
92.8813
87.4026
92.1246
86.8002
81.666
97.3921
86.0788
89.683
90.8539
91.1496
84.7359
80.0578
98.8938
84.6509
99.9014
80.4394
91.3999
84.9199
96.1733
80.2814
85.925
92.5724
87.4983
90.881
90.9034
87.1271
93.8122
88.0117
91.6366
83.3049
94.6536
83.1135
93.0193
96.6315
95.2605
87.3296
92.0472
83.9882
94.8678
91.2252
86.4526
91.4677
89.4463
84.9008
89.2305
84.5376
94.8012
82.6924
88.5042
96.2105
96.5791
82.5547
86.0527
85.1902
94.9448
80.1399
85.4128
83.4329
81.0426
82.664
86.5455
92.6567
81.6361
82.2387
85.3042
86.8794
86.1479
81.9131
82.3036
87.6696
83.4463
82.5472
80.2753
85.7921
89.2477
90.4407
92.1131
85.1467
83.8069
85.5721
88.0788
83.1765
80.639
88.8987
80.0178
81.3635
96.2527
86.8572
81.2783
93.5896
93.0556
90.7006
81.0269
89.1602
97.6264
85.4574
93.0106
80.6041
85.833
92.3843
88.2413
89.7907
94.3667
93.777
82.4548
84.1943
90.5074
86.7138
81.5428
94.3862
80.5691
80.967
91.9414
87.6177
88.8169
82.3306
86.9043
81.9303
95.2084
84.2254
97.5464
85.2735
84.9459
93.0567
90.9331
88.4249
91.1286
89.6246
83.8099
84.2716
91.3685
89.4391
89.1668
83.8554
89.523
93.0478
81.2769
83.1643
94.1183
89.5483
92.201
81.8471
89.5554
83.7484
82.7305
91.9864
82.074
80.3477
97.2896
87.0632
86.5404
91.4229
90.4226
91.3961
81.6772
92.4116
82.9249
88.7428
84.295
85.0695
90.2205
83.6798
81.6762
95.7775
86.1474
85.407
80.3364
90.6959
87.3253
87.8483
81.3311
86.3987
89.0821
91.6481
88.0707
95.5882
87.8015
80.0875
90.7948
89.1914
88.179
90.8781
85.625
84.3412
88.3697
81.2071
91.5544
86.2663
80.3338
85.8552
89.0393
95.9202
85.1695
95.8942
94.1916
83.2837
91.2441
84.3124
95.36
91.1844
96.8427
91.2123
82.7283
86.1088
87.2201
81.2728
82.6044
88.2752
92.9806
87.8956
86.568
92.1969
82.6608
90.7816
92.757
83.8827
88.3242
84.5822
84.8335
81.4635
89.5669
81.9262
85.259
86.1572
85.6713
82.4612
87.727
88.0573
94.2497
87.3942
85.9732
86.1649
87.178
82.9952
80.2172
98.526
86.0774
81.2656
88.4935
88.659
85.532
81.6566
90.3347
93.6403
85.8581
88.8891
82.6696
95.4948
84.2689
85.7466
83.132
88.0328
81.1026
81.2493
95.324
86.1915
92.7759
88.2541
84.4279
95.2542
96.6439
84.7815
95.6506
95.2571
89.8969
88.6352
98.1096
96.6999
90.3835
80.7892
86.015
90.2213
80.4224
88.1728
83.0537
88.5987
94.2938
81.3937
83.8746
92.7878
81.8505
89.7699
93.6576
89.9624
80.473
88.2798
89.4722
84.8026
94.3162
93.6461
85.3357
91.0258
95.7142
96.0009
87.0348
91.5534
82.6621
93.9113
90.5301
90.8861
97.8525
84.1954
89.5755
87.7853
90.7546
83.0716
92.2695
81.8227
87.4782
87.7232
91.969
83.0615
86.5193
93.5785
91.4908
95.7742
88.9781
89.1917
92.5805
94.5292
91.7554
94.2511
91.8628
88.3204
90.644
94.8814
87.7322
91.8957
89.8784
89.6472
84.5763
92.6632
83.838
82.5055
81.6663
80.6203
92.1787
96.1231
91.7664
91.3411
96.5508
92.2141
91.5177
85.6947
87.048
84.809
86.6322
81.6929
88.7138
87.0468
88.4151
98.395
88.2735
92.2623
89.5623
84.7895
83.4516
81.3713
93.8728
96.8165
82.1631
93.2717
83.566
99.974
80.152
93.3067
88.2042
92.6889
88.0641
88.7723
89.4605
93.0023
88.3633
93.2503
98.7734
88.3228
83.6983
83.2641
81.8746
93.0789
86.4442
91.7229
84.7355
91.8278
88.3461
94.3652
99.1318
81.6644
87.4928
80.5804
94.1253
93.0819
80.8657
93.5994
81.4296
86.2342
82.8863
87.7122
85.2748
94.267
88.0342
87.9076
98.2117
84.5968
93.2478
82.9773
82.3412
93.3701
87.8268
88.2072
90.8128
86.1505
91.7613
92.3143
83.623
80.1889
89.6669
98.9123
98.7378
91.0344
81.664
90.5951
90.5862
82.8291
82.1859
82.6726
82.1616
93.0496
86.4768
93.8457
90.5805
89.2486
83.2949
91.7953
80.9613
94.8395
89.1393
89.6786
87.8801
82.5701
90.1978
89.7855
97.61
96.0776
95.035
92.5456
83.9423
84.4705
88.7905
92.4989
83.9358
87.3057
93.2501
89.1139
82.5624
87.6234
89.7088
94.4964
87.4917
87.043
82.9123
93.3509
84.6136
98.8926
85.7182
90.5488
86.7388
90.9961
87.0619
80.4953
83.8827
82.5202
81.4262
86.9088
90.9652
85.7856
88.6739
80.1067
97.9833
88.5138
81.3137
85.917
80.9536
86.8477
85.8867
91.9751
85.1951
81.6937
81.374
81.8491
91.2351
84.1674
93.878
88.2186
84.4186
91.0641
81.8119
96.4408
87.1869
84.798
93.77
95.7641
95.9085
92.4893
84.7161
94.7904
90.8124
86.7759
89.4316
83.8995
92.9212
89.4508
98.6572
85.4165
88.7831
82.0593
88.1579
81.5667
93.2337
87.2345
97.2035
91.4672
84.6232
87.6503
82.6091
90.0401
95.2625
85.3623
87.6472
94.1059
92.2495
90.7095
80.5804
81.5866
92.5606
80.7754
85.2259
92.9721
80.2209
90.1254
84.1552
82.6075
90.692
84.331
88.3735
81.603
89.9155
96.1722
85.0042
85.0929
84.81
80.8572
85.5666
93.9255
88.014
85.2005
88.9314
83.4325
93.6353
81.7397
93.0695
96.4607
86.5671
82.0226
89.1378
81.1677
90.3649
86.9037
85.6707
96.068
82.8032
82.244
82.3021
81.19
86.6296
86.469
90.7724
98.6502
95.6072
81.6489
85.3878
82.3526
89.2725
96.9894
86.4254
89.4388
85.0982
80.8443
88.8971
86.5184
95.6118
90.3299
87.1407
80.3804
95.0277
95.9229
87.6627
92.9647
85.5026
93.0684
80.4195
94.9731
99.7405
86.393
80.4906
90.3214
96.6114
95.5079
98.0307
92.3027
93.9896
83.9909
93.1416
95.8322
84.48
92.5045
90.5052
84.6963
95.3979
82.129
91.7712
92.2957
97.1501
89.6143
92.7104
87.967
90.3302
82.2466
98.3918
91.2884
88.9318
89.5375
93.9255
87.9881
83.5151
84.2717
95.1104
88.1632
89.6449
84.9639
88.3778
94.14
90.793
83.595
80.6301
85.5373
98.0037
80.3874
93.2216
91.7754
89.7759
90.2078
83.229
98.3227
83.6458
90.3313
83.3253
97.4032
89.0479
84.7505
81.6109
93.204
89.837
80.8327
90.6058
85.2694
91.0679
88.9777
94.1925
82.0508
80.0166
91.4463
85.2607
87.2008
86.9608
97.593
81.3163
83.2315
84.926
84.7148
102.27
83.336
87.1436
93.8518
88.8061
82.4717
96.1072
91.7228
93.7953
90.3942
82.5015
94.7353
95.617
80.6945
80.6574
87.4308
82.0464
82.1724
87.6862
83.4197
85.1145
89.7702
80.8047
84.1808
84.3117
83.8057
87.8623
86.9742
90.6169
91.9548
90.8332
96.3973
97.2542
90.5338
93.2344
92.2916
95.2207
96.8543
80.7496
93.9183
89.9756
84.1244
89.003
84.1643
95.3886
86.1563
85.6956
88.551
88.9494
82.4546
84.8359
84.0049
83.6445
86.8108
82.3797
87.1652
81.1919
80.593
93.9476
85.5342
81.6532
82.0828
81.701
85.4013
85.8268
83.5189
87.9391
89.7493
83.6673
87.5519
97.7507
89.7717
98.97
88.0163
89.0621
93.7185
90.7091
90.6901
84.9154
85.2263
83.087
88.8765
86.6242
91.94
88.7913
83.9881
95.4003
89.7756
84.2834
83.0456
83.4267
91.6775
82.9844
88.7231
83.2693
83.8227
85.0107
87.054
82.6222
80.3577
84.0938
91.0595
86.3446
83.205
83.5997
82.1176
89.2487
89.5784
80.7117
80.4891
88.3057
80.1787
81.2383
81.4052
87.6278
93.7421
85.6883
83.5336
89.2411
83.459
88.0235
87.9685
90.382
80.7618
84.1241
96.2776
82.26
80.8897
82.6102
93.5973
83.0088
86.5267
84.8815
81.6004
81.7581
80.1689
94.6795
89.6646
82.8976
83.4635
94.8786
80.0929
92.0986
90.8942
85.7866
80.0289
80.9196
86.8966
90.1469
95.5255
95.9418
80.6255
86.9654
82.9815
80.0485
88.5027
89.0584
86.4293
83.3326
94.0326
85.0302
80.9798
88.0527
88.0256
84.4646
94.2183
83.9287
91.4969
91.7794
86.0961
84.6799
91.3032
82.8898
91.7118
81.6868
85.5529
82.6418
84.4627
94.2908
94.0083
93.0713
93.1195
91.4742
86.2468
85.838
89.0612
87.1523
88.658
82.0278
92.2691
83.684
84.747
94.6106
83.8021
81.1714
83.2216
85.7142
91.269
97.9347
96.663
80.2131
86.2022
94.7208
89.8654
91.7704
94.9889
86.6325
94.9369
92.7791
82.3018
82.2159
85.8433
80.4704
94.6921
84.1073
80.0605
99.3025
97.9165
89.2643
94.0752
93.7047
81.9028
80.2885
83.1833
93.5022
89.2226
80.6263
80.7763
85.2887
98.6552
80.1267
88.5
86.4664
94.2629
96.2677
92.6198
82.4739
84.7834
98.336
84.2367
94.1797
87.259
85.9237
83.1702
83.93
83.6825
85.3748
89.2836
93.3959
89.8123
88.8471
83.8233
86.6286
95.6767
86.6563
92.1767
88.8638
89.5411
91.226
85.3896
86.6212
86.0261
93.6738
93.0471
87.1057
95.8403
83.0895
81.5285
91.5333
81.3856
82.2452
92.2458
92.1729
92.0127
80.2219
94.1598
95.1105
86.6619
80.8209
84.4572
97.6707
91.2174
94.7018
83.214
87.6234
88.5621
83.9564
91.998
89.1747
92.1527
89.5516
93.877
91.7613
83.9981
89.7902
93.7964
83.0718
84.4035
81.9053
92.9105
88.6019
88.6052
95.8422
85.3297
88.0882
86.6053
87.5368
95.1948
82.7342
84.1356
82.3142
94.5378
82.8742
82.245
90.1148
90.1609
86.9462
94.8214
88.5551
90.0035
84.9732
94.3267
85.1434
86.944
97.7383
89.9662
80.0104
95.9729
80.2705
82.0346
83.9804
87.7131
99.5508
89.9023
95.3349
95.39
89.5339
89.1787
82.8741
87.4406
91.3432
84.3398
84.0166
81.8997
90.4269
96.3027
80.5565
87.4271
89.6287
88.4273
87.9755
87.6308
90.3162
91.9751
86.1105
86.7021
91.0907
85.9266
83.6408
86.5579
82.5169
89.8143
82.7503
91.2202
87.723
85.1087
90.8161
92.6462
81.9497
86.2251
91.7831
95.2313
90.8508
89.2304
90.7878
87.6593
81.7213
95.9997
90.4023
86.1297
96.062
85.8834
93.6046
91.2724
91.0889
80.667
87.2451
88.382
87.5594
91.9597
93.4352
86.619
92.9469
84.2671
87.3624
92.2189
92.6001
91.4497
85.1311
97.6164
90.9463
88.4734
88.6576
83.6136
86.4134
82.0568
81.2754
92.3181
88.2981
91.6067
94.0138
80.6759
84.5701
85.3721
83.0925
84.484
90.8798
89.6386
84.7475
85.8394
83.6197
90.5684
91.9706
82.567
82.9605
94.4942
90.8339
91.6632
92.6038
86.0906
83.2966
87.2475
87.2159
96.7891
91.6413
89.5952
82.8326
97.9608
82.0428
84.7753
88.0086
89.6323
87.5256
99.8993
98.3205
99.279
86.3456
97.0365
95.9543
83.7546
88.7339
93.3732
94.0875
92.62
83.0985
84.0577
91.745
94.7125
87.5359
89.326
87.8887
85.6541
94.922
84.3452
90.1321
87.7146
80.7239
100.224
92.185
93.7193
82.9213
89.2256
91.4149
91.8365
93.4327
89.6532
81.7592
93.3986
82.4884
91.6173
90.7488
83.1914
92.4299
94.5592
88.539
85.5904
83.4517
88.5502
82.6674
87.6528
90.4674
80.8505
80.5718
87.287
92.8801
89.097
89.3002
89.2914
87.2615
86.7418
95.0573
80.129
80.195
80.2257
88.1919
99.517
80.2811
87.2515
81.0122
89.5349
94.8591
92.028
82.3654
90.5632
87.4072
89.5929
93.8067
93.7397
84.0415
86.3317
84.2864
85.9314
84.2997
83.9173
94.3289
84.0397
83.1121
91.9915
96.6917
91.4326
93.366
98.9473
94.2433
92.1247
83.928
93.4217
84.9639
88.761
80.8879
91.6968
83.9096
96.244
91.4396
86.4892
95.3918
83.7318
87.3708
90.6986
95.179
88.8953
92.2608
87.2727
93.2402
84.2497
85.9489
82.8421
83.9247
91.3643
84.8777
89.5185
80.7891
85.9141
99.1368
80.6927
90.1355
93.8244
83.6608
90.1735
84.5284
96.7662
88.757
90.9355
89.6279
81.9834
93.6534
92.2994
87.4769
88.4906
84.3659
80.4478
92.2479
99.217
90.4696
95.456
87.5524
91.2495
93.8873
84.7447
92.7721
85.9216
82.8128
90.538
85.1631
95.1894
84.1517
86.1771
80.4328
86.6193
82.5358
86.2138
88.1668
91.5176
96.7158
95.5897
85.8534
87.9592
94.1672
80.8049
83.4744
93.976
93.0974
94.8874
83.5779
88.6
82.3159
93.7006
80.7604
96.2788
82.2709
87.2202
96.324
87.2452
82.208
101.388
86.2576
80.0421
86.4637
93.8986
86.9939
83.9559
93.1058
88.0277
88.3042
88.0012
88.4764
90.7831
90.6084
81.4763
81.178
85.3155
96.2318
93.4491
82.0026
92.1383
91.4137
89.6073
86.3533
82.9629
82.0051
82.0576
81.8578
92.7895
82.4859
87.0344
88.6385
91.0566
88.5874
92.7934
81.4931
83.6715
93.8646
93.8626
92.7249
85.3908
86.69
87.2679
89.7544
87.0216
96.473
82.0717
86.989
86.6762
89.4862
90.6668
81.214
91.6805
81.4154
95.3057
86.7317
87.269
89.282
82.0348
83.2023
92.4472
89.3763
84.2693
93.6594
81.7441
89.5854
83.6336
88.772
92.367
91.5041
82.439
81.5475
85.203
86.8579
93.0293
85.7392
91.0884
87.8392
95.0952
86.577
89.5991
81.0121
82.3639
89.1824
85.8451
80.6606
80.6649
85.8083
90.417
91.6777
98.869
94.1897
91.3423
95.4554
83.7973
80.8929
80.7276
83.4625
80.0281
81.8145
82.7675
82.7264
91.5186
81.846
83.7095
81.61
89.6028
97.9076
87.8996
99.3788
89.9877
81.9904
85.405
89.9618
86.6194
94.1637
85.1013
89.5659
83.8554
87.1071
80.1342
82.1521
94.5413
91.0988
86.6401
93.3305
94.9604
85.1598
89.6464
91.3805
95.0614
92.2601
91.5696
83.3411
82.4069
96.4988
92.6683
87.8603
84.5623
87.4567
90.4607
92.7557
88.8286
84.9325
89.5844
84.6627
89.3761
85.5467
97.1875
82.1349
89.7505
90.6156
92.3359
86.0546
84.322
83.8512
80.8216
93.9971
81.6391
94.1833
80.3691
84.072
83.3632
87.6084
83.302
92.0594
88.5001
86.4412
81.193
92.6905
95.7884
93.1722
90.0739
81.0507
82.1264
80.3807
87.395
84.8403
83.5706
87.2572
82.4472
93.3653
84.7905
96.4017
85.5298
81.8262
82.3428
96.2052
91.0418
84.7537
92.8171
94.9345
80.0496
85.6303
80.0808
93.6174
86.2914
80.5367
87.999
88.9382
96.8023
84.0531
96.0637
83.4312
90.7353
81.7297
88.4027
93.4657
84.2579
90.5322
92.407
83.3231
92.9244
95.5803
83.2826
95.326
83.8088
80.8725
98.4107
83.0563
94.1736
83.1448
84.8641
89.8419
96.4399
85.0408
97.4041
88.4984
92.2037
93.205
86.5318
81.2908
80.639
95.1188
80.675
81.3976
90.1247
83.781
83.6401
84.5124
88.1785
83.1823
97.5105
92.2815
90.7905
94.5405
81.5779
82.6031
86.3172
97.4127
92.8319
90.4511
98.7531
87.7827
94.1512
81.7768
82.5159
83.225
83.1642
94.4699
91.3557
92.4709
93.4161
93.0716
81.2193
83.3762
91.9585
91.1903
85.4182
81.0387
93.7336
96.5772
84.8616
89.8742
92.5383
87.7189
87.5382
91.9707
81.9584
90.0217
97.8666
88.4786
86.8733
85.3702
84.7085
82.6121
84.3793
82.8408
91.0332
92.4524
94.2101
85.6136
91.8336
89.9008
84.8701
92.6229
82.5228
93.0329
89.7324
82.2218
90.3947
88.5713
89.3543
96.811
87.9285
88.4315
88.452
94.2816
93.0361
86.1292
88.8635
92.7336
83.5372
96.1615
81.3778
82.1444
81.4185
82.2713
85.0376
93.5132
80.872
90.7714
83.5149
80.6802
80.6132
82.8326
91.7063
87.82
96.5251
91.8492
88.9158
85.5921
84.1339
82.6312
88.6256
90.5759
80.7431
97.774
95.9518
85.1987
88.0268
95.6348
95.1266
88.1718
87.4211
92.8763
87.1908
92.6538
96.9394
88.6995
84.5874
84.4659
85.5554
83.8268
87.8475
86.9963
98.2386
93.035
92.1081
84.7211
85.0681
94.7557
88.134
87.5572
83.1448
85.059
92.8302
83.6567
86.3494
95.7456
80.1551
93.1706
95.2836
80.1905
94.1574
87.4533
86.2947
80.9824
84.232
80.8332
81.995
94.1634
90.3691
88.8882
94.5832
96.3401
86.2913
82.9108
96.7382
89.5114
80.8026
91.6772
80.0064
82.229
80.6035
83.6918
85.7047
90.1568
82.1706
90.5964
86.9992
94.5701
96.1197
82.8179
89.5802
99.8104
85.5671
81.1597
80.8628
90.0459
82.3334
94.7394
85.2245
82.7829
87.8995
92.6399
80.3882
93.2098
94.0691
88.3029
89.9966
91.3474
96.044
92.976
94.0726
90.5823
88.7644
87.1942
85.6457
93.3805
80.0528
89.4962
86.323
91.4619
83.1091
85.3469
82.7039
86.6088
87.3248
85.961
81.9404
90.123
86.0186
87.9793
93.3848
84.5343
88.6304
92.1671
94.4446
90.7601
91.8066
86.6649
84.2467
88.777
85.7507
89.4355
85.7809
93.37
90.7225
86.1203
93.6168
91.511
80.0995
88.3372
84.8855
83.7382
82.3351
81.861
93.7193
84.7463
95.0789
93.2902
84.8552
90.9847
88.7694
80.9651
88.8268
86.5871
94.4403
85.4666
87.609
80.7675
92.5532
93.3584
92.336
92.2835
90.6476
88.0343
91.3909
97.0903
84.5282
90.5753
94.9208
88.5208
94.9271
94.3984
86.6342
86.8957
82.5763
87.5377
84.3397
82.0561
91.2828
80.1763
93.2212
92.5348
80.7933
90.4595
90.4018
91.7007
88.7703
93.6665
97.9876
87.5919
81.2566
94.4629
90.8997
91.5597
89.949
80.8543
84.8107
81.5565
88.0198
81.141
95.2631
84.7955
89.3664
93.0497
83.0275
80.1701
90.5438
80.5639
83.1559
88.9626
81.9663
93.8648
91.8331
82.731
85.4304
88.2646
90.6886
95.168
80.1139
91.4875
100.944
80.6605
91.7628
88.3612
88.3228
94.3421
83.417
88.981
84.1804
92.8954
91.6304
87.2218
84.3627
83.5394
89.8722
93.5619
93.028
93.5345
90.1005
95.6376
87.5835
81.9305
93.793
80.4871
88.8006
93.7163
91.3088
92.8324
85.5605
90.5948
83.6989
81.5393
94.6901
80.02
86.9581
85.725
90.4982
82.72
88.3136
83.9471
80.2549
89.6052
98.35
87.1052
82.4952
90.4197
85.8813
87.386
87.7385
80.7261
87.6381
84.3475
90.8243
92.5231
80.9719
84.5554
90.9327
83.9805
95.678
82.3053
92.3575
84.4487
90.604
90.3882
82.4741
94.1136
93.5014
97.6641
91.0745
94.9191
83.017
88.6695
91.0779
94.6352
89.941
88.823
87.1456
90.8148
87.0789
94.3912
92.0123
81.5924
98.2503
90.073
91.8221
83.8566
84.6933
81.9367
87.7477
89.2262
89.7261
87.1971
92.2347
99.0438
87.0508
81.8256
92.0666
83.0645
91.3354
96.2011
87.5829
81.363
83.4523
84.0898
86.6727
81.0851
86.5638
96.3242
89.5674
90.6563
92.033
83.7537
80.8589
91.3667
95.808
81.0784
80.6454
90.2583
83.4864
87.6015
93.4466
82.111
89.0815
97.6807
87.4263
86.7369
90.8664
97.7274
83.552
83.9037
90.6197
90.3989
103.65
95.3821
93.4787
91.1851
91.3231
98.9048
91.2973
90.8492
82.6665
92.1463
93.4718
83.9942
81.4823
93.2768
83.3124
80.5324
81.1975
90.9689
80.6576
82.2012
80.9086
82.7183
90.4076
91.2483
91.2569
82.8798
91.4293
82.2483
88.5079
96.8923
99.1326
82.3983
85.1709
93.4346
85.0115
86.5072
85.3942
94.7685
92.7484
84.4205
86.8285
87.2928
86.8405
94.7358
85.6845
87.2885
91.124
87.068
80.1933
84.8593
93.3298
89.311
83.2982
93.7416
82.5495
95.8744
87.6678
83.2715
91.0505
81.335
82.1129
82.5248
80.4515
89.0826
90.7538
88.9279
84.4241
92.565
80.4639
99.8762
91.5085
81.759
90.024
95.9884
95.6154
81.4249
95.5783
90.8295
83.9373
89.6118
93.881
86.99
85.0725
97.3168
88.3863
85.1566
84.0768
85.9278
87.6113
89.7124
94.6492
89.4614
95.1218
80.588
84.8856
83.2557
95.9017
84.0069
87.4601
85.1534
95.4124
83.7065
96.784
93.2876
83.8637
87.935
87.2596
89.3594
88.9856
85.3806
82.1907
94.5829
88.4881
85.6346
88.7448
86.6599
96.58
82.2397
83.0359
85.5807
93.7024
92.4326
95.9548
87.4913
90.8584
83.7777
94.1415
95.1231
90.2664
86.2809
83.9938
90.0959
90.9179
95.0946
91.7123
83.0043
93.0141
84.295
80.0425
87.502
89.2697
85.6322
83.5521
81.293
88.9853
81.1576
85.2159
88.9496
83.9564
87.4382
94.1194
91.6908
88.5548
95.7988
89.313
88.7798
87.0792
89.0913
84.2257
81.309
89.0631
85.5856
90.1248
86.0635
91.9073
90.9372
87.5608
86.0281
92.6163
88.5504
83.4509
84.7737
83.9306
92.8097
93.9598
84.6885
84.6155
89.4082
86.6759
85.6027
81.3313
90.7816
92.309
93.4519
86.6921
91.8656
87.2282
86.4669
80.3695
97.861
82.7291
90.9212
86.6802
88.3626
80.5876
85.499
81.8696
83.3056
84.1658
83.4438
95.1957
88.0553
90.9022
85.8908
88.9862
87.7262
90.0772
90.6751
87.6301
96.0799
83.9302
82.2319
86.4565
90.4036
86.3501
87.9103
89.2626
85.6567
92.5839
92.8563
87.2064
93.282
80.0468
94.7244
91.7315
88.3754
89.6336
97.7567
88.5826
85.8933
82.9633
90.19
96.807
83.8216
89.5788
83.3636
85.7486
82.2065
88.9616
90.9087
81.3045
84.3624
96.2525
85.0656
90.8378
80.1357
87.3867
84.1772
96.2561
88.1388
86.6167
89.3083
85.6896
93.8339
82.3883
86.0528
80.6717
84.3006
83.9869
82.8996
80.1723
87.0843
85.1194
96.3889
84.7442
87.8926
95.9838
96.174
87.4461
93.4057
91.6781
81.8541
86.7011
80.0713
81.2009
84.4403
93.9752
95.6436
83.4
99.2421
91.5085
82.7826
88.8807
85.7068
83.9858
95.8195
89.3849
96.1012
80.2315
93.4298
84.1567
93.8645
85.743
96.3031
86.0061
89.8086
82.5985
94.8645
93.9063
89.6179
85.8495
94.0432
93.3003
91.3809
91.824
89.206
81.9625
84.1617
91.5443
85.5228
82.3924
95.3516
91.2219
85.4463
83.922
89.4114
95.2725
91.9552
81.4291
82.8348
93.9232
85.8312
80.0158
82.1241
90.1457
91.654
93.785
96.236
91.2457
88.8567
82.0439
84.2488
88.3142
86.6373
92.213
81.7505
80.2996
83.9529
83.3262
94.64
82.5804
92.8552
93.4331
81.5583
86.9116
81.7437
82.0538
81.7201
80.4414
85.2965
89.6421
85.6768
91.488
83.8824
91.6191
90.6555
93.6841
87.9323
90.1803
83.7247
85.6823
92.206
91.695
97.8298
91.0899
81.9261
91.847
83.2977
82.7616
92.2144
89.8769
95.3762
84.9516
90.4753
94.335
82.5461
84.6578
91.0401
91.357
88.036
81.9017
91.0357
91.452
94.5152
93.2714
98.8305
83.4369
84.4424
87.0303
95.1257
92.4905
83.6913
89.8543
93.9212
96.841
85.1346
92.2471
94.2424
93.898
80.6191
92.3086
83.5785
85.314
87.9357
90.3953
84.4312
88.3393
94.9969
86.707
90.6331
93.8825
93.5896
90.7316
84.2901
82.9839
85.2168
81.2642
86.9019
88.0164
80.8671
91.6873
81.7459
91.8985
80.9453
89.5603
84.1779
84.4888
89.8402
94.8442
81.5358
86.177
94.851
81.8867
92.5539
80.7732
85.3487
92.6241
81.3578
80.3402
83.3267
87.1426
87.2471
95.6302
95.3984
92.6162
86.1157
95.7035
94.5554
89.1177
81.1046
93.7985
84.8215
84.6518
87.3892
91.8981
91.1102
92.3139
89.695
94.4727
91.1616
90.706
91.3691
94.5002
85.4099
84.1176
88.8796
86.0102
83.4197
91.9388
92.6234
92.3162
94.0424
92.6955
83.98
82.5477
91.0777
93.1454
89.0974
94.4046
93.0779
88.1599
80.895
82.1266
86.4423
80.294
83.9445
93.1728
85.5261
87.0421
88.1844
95.7661
84.0018
83.8834
93.8951
96.8874
80.9471
89.7807
82.7841
91.4642
93.745
85.7947
95.462
89.8597
80.1756
97.9465
83.337
82.8197
92.0074
85.001
98.2839
90.2629
88.0807
96.7691
88.5105
90.1074
86.6885
96.4777
87.6325
91.9024
81.9393
92.4492
84.1993
85.6952
81.4431
88.6248
90.2058
93.6286
88.4193
94.9016
82.9838
95.1987
85.291
89.0396
80.3404
89.4258
94.2385
91.9988
87.5143
90.2551
85.8083
86.4237
97.0157
90.8358
80.5893
84.5409
89.7574
90.7986
83.0873
86.8504
83.8004
87.3271
89.2277
94.8629
83.9042
92.0402
95.7142
80.8417
89.1434
89.961
86.2621
84.5999
93.932
89.0011
90.632
88.1457
81.1125
96.5342
92.5251
86.3659
82.8079
83.3201
85.6602
82.8363
90.3046
84.6875
96.4994
94.8931
88.9565
84.7593
85.6238
92.7085
89.093
88.9593
96.6713
96.0644
90.8392
82.5908
81.6565
87.8415
89.0663
88.2925
85.4211
96.6299
92.6726
95.3833
87.0096
98.0406
82.9782
88.5648
88.4513
84.0393
83.7088
87.4965
83.5967
80.3443
81.3632
87.9409
85.6229
93.5965
83.4692
83.0024
81.2967
86.1266
90.6608
96.9243
89.1937
97.9104
82.1154
81.6058
83.7591
89.6387
86.4852
86.5816
83.2012
83.2157
91.3062
80.046
82.2135
87.2661
93.0079
85.9824
90.4923
89.6664
93.7987
84.0431
92.6947
89.5381
90.7555
83.878
97.4623
90.6942
83.8625
87.465
98.0739
91.0335
82.0832
81.3424
85.9999
93.5239
86.2037
84.5464
81.348
84.0246
89.2623
84.7652
80.1101
84.1822
86.3867
93.6463
97.4808
80.9441
88.1198
86.8018
81.5269
96.0444
81.2822
83.0555
94.492
86.6179
87.6028
103.625
85.8043
83.8252
86.7545
93.5109
82.099
82.6382
84.4218
91.5328
91.4195
89.5569
89.3544
87.4272
91.8157
88.709
90.6005
86.4258
89.0888
82.8456
81.6992
88.3818
98.8494
83.5055
86.4211
86.4218
95.3681
95.8312
84.9291
87.9172
92.7025
80.9536
87.7015
90.5452
85.1135
96.2914
92.2409
93.4032
108.236
86.0393
96.0219
82.96
82.9463
83.5015
95.743
95.4176
90.8584
96.4916
90.8242
85.927
81.1197
85.1081
94.1173
95.932
94.9158
97.8176
87.1542
82.5459
83.8999
81.3195
94.2245
90.6442
83.2973
92.62
87.9376
95.4176
83.0747
91.1374
82.6412
93.5671
92.5254
90.152
95.9441
92.2635
96.0654
86.9902
95.41
81.5646
80.8269
81.8175
80.6859
88.9128
90.226
86.5357
83.044
85.4618
86.0501
91.5021
95.2766
87.6499
87.9489
90.2419
96.2968
80.8162
108.488
93.695
84.21
94.8653
93.7235
87.9466
88.0841
90.7844
84.4944
93.8198
80.293
87.2278
87.1189
85.7328
83.3049
82.5528
80.6752
85.0841
90.9224
88.2242
90.7064
86.5674
87.2507
92.9606
86.0078
82.5755
93.6161
88.4227
83.1882
91.1757
88.6405
84.8373
87.9322
82.8154
93.0227
89.7142
87.3077
89.8523
90.1057
82.913
93.5059
80.307
96.177
86.5975
82.3675
94.0879
87.7816
93.8504
83.2391
88.5874
82.5499
86.6119
91.0529
86.7824
89.9715
91.8741
85.8566
80.8561
92.4874
94.5164
89.8137
87.5024
98.67
83.8335
98.4788
99.7246
90.8352
96.2981
83.8461
82.4392
92.533
86.0133
81.6306
93.9195
90.4451
81.2969
86.967
91.7233
90.0073
92.6969
82.3522
82.1055
88.8187
84.3103
88.4935
83.1805
81.4321
96.4203
96.561
94.3872
90.4687
88.4872
87.8067
81.3665
98.1648
89.8972
80.3656
87.7903
82.0438
94.5054
83.0359
93.6624
92.1225
91.5605
90.0202
92.1631
85.94
87.1924
80.1082
84.236
92.9558
82.6404
84.4237
84.6543
82.2623
82.9684
90.0712
80.1203
88.5378
82.9814
93.7214
87.2215
82.4832
89.6476
92.062
87.6481
88.3968
92.2559
81.1713
80.9478
84.2888
97.1106
83.7912
92.9705
91.8159
81.2985
88.7014
87.7201
80.7213
93.8219
86.0665
87.2155
88.3183
83.3388
85.3527
80.7751
87.0181
90.5129
91.7714
83.0886
94.3111
84.7725
89.134
83.6777
92.3526
86.5372
88.069
85.0486
93.8595
80.3852
87.6945
93.0627
88.3261
99.3594
88.4609
86.1656
84.1629
89.9424
81.8907
88.5305
91.834
91.5719
87.2863
91.9171
81.6892
92.8055
95.1323
81.1869
99.5251
82.5392
80.3424
95.6354
82.4824
89.1787
81.5754
95.0856
82.3189
91.6745
95.4241
93.8739
91.0146
85.4842
90.5986
87.1634
99.4288
82.6173
90.7513
81.8077
93.8545
89.3702
95.7253
92.7851
91.0076
87.141
96.1216
80.6414
84.7404
93.5004
88.6429
89.1611
94.5579
91.7673
80.0357
94.3325
85.8382
82.275
94.3555
93.6097
86.3309
85.5912
88.8219
84.3359
93.9299
95.7912
86.5537
90.3633
85.4217
89.2261
84.7113
95.8743
81.5555
87.1973
86.2756
85.3851
94.4444
99.1635
82.5781
81.1969
93.8401
95.3453
91.5577
82.286
82.4417
82.2158
89.0719
94.0029
88.7088
94.9928
89.3165
93.1132
92.7139
93.7469
92.4093
85.3503
82.1983
86.1674
89.0922
80.9259
96.4372
94.6017
96.8747
84.11
89.3061
88.0067
89.41
89.0666
89.4224
89.4766
82.0884
90.0031
84.208
89.0721
84.5097
80.6573
96.9482
87.2858
81.9099
87.0506
80.0092
85.6142
85.953
89.6307
82.022
85.1286
96.0494
86.3088
95.3608
85.1089
84.9625
88.8313
94.0611
87.4266
94.6528
93.3379
84.2647
101.264
93.4856
82.2974
95.6462
95.0343
81.4837
91.2628
80.8774
88.8076
82.0905
81.7099
88.2949
82.4757
84.0865
88.9129
92.5854
94.3797
80.6844
92.2019
88.6492
86.441
91.3765
83.3239
88.4018
84.0664
86.9253
80.3237
84.1569
94.5577
84.9921
86.2394
89.8747
82.6227
92.3274
81.6793
89.9902
81.147
82.8395
85.4531
82.6383
85.3213
93.0013
82.0978
84.6601
89.9782
95.7191
93.1312
84.2535
81.6288
92.8476
82.8928
81.0388
92.4325
87.461
84.8344
80.7879
92.1696
82.6841
91.0689
87.2038
86.7311
84.9728
87.5568
86.4981
87.2512
80.6499
89.6261
88.953
82.938
95.1547
93.8934
83.2626
91.2931
93.821
95.231
80.402
88.5721
93.2869
83.6098
81.7839
83.7898
81.8599
86.1256
82.0046
91.4993
84.6065
91.5563
85.6191
83.977
91.0342
85.3928
81.042
81.179
81.5416
93.0047
81.4758
96.5777
83.58
89.2586
93.9273
93.6357
93.8481
88.5026
86.1863
80.8964
81.2279
83.4524
81.0381
86.7308
95.6036
82.0215
84.7687
97.753
85.706
90.342
86.4025
97.9433
81.2985
82.7497
84.2344
84.7242
92.7213
81.9438
89.7468
87.7517
90.0513
89.6566
85.2924
81.5928
84.1431
91.2187
93.5772
84.962
91.6748
85.8076
93.516
96.427
94.7364
93.8571
89.0762
80.8777
82.3748
90.2993
92.1119
92.0434
85.4717
96.1711
81.6134
89.89
85.1464
84.4415
83.1964
82.6325
87.6425
83.0045
91.7655
81.3121
81.9918
88.9208
82.7695
85.7341
87.82
98.9485
91.8521
88.7792
93.5311
89.7387
96.0483
88.8563
80.2128
84.5004
90.5171
82.7868
96.4848
83.7634
88.4129
86.0969
90.201
80.8284
84.244
88.9734
81.7583
85.6942
87.8805
86.9405
89.0443
92.6985
88.0975
92.9968
93.5345
84.6859
84.2839
90.1471
97.3925
96.4852
90.0916
92.2227
80.0152
80.9986
95.6425
87.623
92.8477
86.781
90.8843
91.7284
92.6162
95.3418
85.1864
97.1635
88.5006
81.9024
90.2273
96.6796
81.695
85.3755
95.8428
88.1805
94.3628
85.8662
90.4279
80.9145
81.939
87.7104
91.2579
87.6266
98.1123
80.4
88.4881
91.0173
87.259
84.2154
81.0827
85.562
93.5573
80.354
83.5364
82.2077
91.5022
83.8121
89.5265
88.6583
84.3235
90.9831
93.4594
82.8703
87.3413
85.1661
84.3797
81.2588
94.4956
89.817
91.6549
88.5641
95.7352
82.7697
87.6604
91.1067
89.9105
85.9397
92.7843
80.2043
91.4524
87.1334
85.6321
82.3528
80.5864
84.2157
87.3106
82.594
90.261
86.4912
84.4424
80.6154
90.4472
84.6148
97.7894
91.1413
91.0803
81.7475
87.2972
89.7719
80.3112
82.7153
96.143
81.5779
91.7009
91.7885
82.396
83.3023
92.6068
86.3081
91.5132
86.5749
84.5422
82.5172
93.3767
95.3947
88.1266
88.0992
81.397
87.8203
81.0733
85.8074
87.0507
87.0546
91.5705
85.7255
80.119
89.7797
95.5306
81.8911
88.6952
87.3225
94.522
94.3711
94.9876
94.4932
87.0548
85.696
92.6441
80.1235
90.872
83.1678
90.8264
91.9125
95.9602
100.906
82.103
86.0321
91.2816
80.5403
93.9604
80.1626
91.26
87.2879
83.1708
85.4995
89.0403
81.5545
94.6296
93.1394
94.4721
85.4783
80.1344
94.5732
85.0215
89.2017
94.9385
81.7621
94.5721
82.5465
98.6887
86.5529
95.6389
80.5494
94.9258
85.6824
83.6769
85.8543
89.41
90.7912
89.3674
80.0517
85.2244
95.6686
80.3959
85.8026
87.7487
86.4575
84.8179
82.1797
89.6475
88.9908
84.882
80.416
93.7256
86.1755
87.471
80.2878
92.6494
84.0094
80.7016
99.1145
80.5515
85.5307
82.1742
94.4955
95.755
83.8096
84.8329
97.0896
87.2554
92.7498
94.7011
84.7376
83.9132
86.7549
88.7402
90.8459
89.8654
90.9452
80.5593
89.6726
84.6208
88.7831
87.2949
92.6258
90.7796
83.3567
86.1251
81.4047
93.0296
84.0465
84.9862
89.731
82.5075
83.3042
84.6187
87.4677
83.1459
96.8818
93.3837
83.9892
91.5883
87.9341
83.2551
97.8811
90.0527
95.4196
80.4017
80.5416
83.7833
89.6953
93.9081
85.8302
89.0204
82.0563
87.3755
88.0361
96.2119
95.0913
94.6735
81.902
82.8697
86.5017
83.0036
87.1816
96.8618
80.4681
85.7464
92.6212
82.4034
91.9937
85.1453
86.4336
86.1354
89.3981
80.2913
90.1566
90.201
84.6504
86.1864
83.3119
84.7185
83.1134
92.8498
84.1397
80.7766
82.5309
94.3255
94.7934
87.627
81.3882
86.1325
93.5059
90.6391
91.3312
95.4147
95.3308
88.3713
91.1437
89.7646
93.9384
95.2328
94.8673
94.4301
81.3818
83.3794
93.1633
83.4444
82.606
80.8147
87.8784
85.576
84.5483
90.828
85.1432
92.5472
95.1376
84.1386
84.2971
90.7721
83.5583
86.0333
83.1906
87.4995
94.1403
92.9748
88.1511
93.2052
80.3654
80.9534
92.8002
81.8744
93.2021
86.5906
89.6888
90.6797
93.6077
81.6564
89.8271
88.8225
83.4217
82.8003
84.7791
88.0137
89.4844
96.376
89.4444
84.49
88.8492
81.788
95.1826
85.393
89.9864
89.1343
92.7181
87.2313
90.1195
86.107
80.6521
94.3376
82.396
87.0682
86.2085
92.7647
88.9142
86.7751
95.5663
95.8299
95.9189
88.0007
86.3587
84.4053
91.0996
84.8776
95.4198
83.3362
85.9262
81.9309
83.7222
95.5737
80.8436
93.6171
89.3066
81.6034
90.3445
83.2087
90.7339
82.6238
94.9988
96.0327
81.8252
94.1162
80.8831
96.3726
91.4384
80.397
94.5172
86.0777
87.8299
88.3266
93.4365
85.9503
83.0537
94.6481
87.0796
90.1249
80.4939
93.3401
85.8187
86.3669
84.2265
82.5558
82.974
94.4829
92.3931
83.9793
92.1415
80.1544
88.9889
90.7721
86.8959
87.7706
89.411
89.8067
94.4805
86.6063
90.901
87.7252
86.1695
89.7448
81.0049
83.2583
81.5594
86.9495
90.6678
80.0272
93.4265
84.2445
94.7579
84.7983
94.6171
93.6742
99.9691
88.1842
80.1497
81.7488
85.7262
93.2627
93.2351
84.7091
81.4757
92.5834
86.3348
92.69
81.5148
94.8989
95.7628
88.0768
81.1418
85.1006
84.6292
87.6491
87.9969
99.6361
93.7444
92.3952
89.9965
96.6397
83.0272
89.1641
95.933
88.8012
87.9368
96.3222
92.4321
81.0998
94.7294
90.9875
90.9107
93.8376
92.1999
84.5963
93.0948
88.9091
91.0407
95.2367
82.407
88.9378
89.1781
83.5559
93.7745
84.6245
100.512
83.0582
80.0141
85.813
87.8138
84.6598
83.4652
95.7343
93.0097
91.1448
97.2409
84.4952
87.7875
86.3744
81.8472
89.8629
92.095
88.4551
92.1541
96.0532
83.1865
82.4144
90.1524
85.5425
82.5731
87.559
86.2591
86.3047
83.2682
86.4908
90.0648
87.8281
83.9736
80.5309
91.4248
82.2997
83.7067
88.0669
84.9323
93.626
91.6414
84.7132
89.8117
90.3126
87.0199
80.1137
80.29
82.8458
91.5374
96.3426
98.2257
96.9808
89.5441
93.5609
85.0265
82.7773
94.5703
86.9694
89.4472
83.3705
94.2325
90.0088
87.5167
85.0637
89.1362
91.1612
84.5283
94.9376
87.4333
90.3828
80.3715
92.2497
97.5374
80.4759
91.9499
95.3951
95.6065
83.1678
83.2348
95.884
84.6392
95.3155
91.1027
95.8627
86.3919
81.1194
89.0051
93.3177
82.9339
80.8355
87.1739
90.251
84.5686
91.8166
94.3711
80.2773
80.1719
81.6057
90.2427
81.8635
97.9765
88.2969
82.4243
88.668
92.1292
89.1414
93.0298
86.8429
82.8188
86.0212
86.7621
88.5345
83.25
96.4425
88.4317
90.8562
82.2128
93.4123
87.9731
80.3327
83.6888
98.3409
83.5978
94.6681
84.9322
80.9401
86.7681
94.4396
84.9861
88.5574
95.0793
88.7834
90.1537
85.1396
80.9973
81.9459
88.2858
94.2512
91.3605
80.1403
82.8007
97.1119
99.1591
83.0165
85.9874
90.2363
96.9806
83.991
90.414
82.1943
93.809
93.4381
86.7545
94.0258
85.4916
91.3975
88.4484
82.0321
83.2395
85.7371
85.3709
93.1447
82.4541
87.0495
83.4853
87.1441
88.8311
89.9375
82.4533
90.7167
81.9982
87.719
91.1876
86.4053
90.3511
82.4452
86.3614
82.3286
90.7366
93.6853
97.8194
84.8268
89.5586
94.4247
88.735
87.2613
87.185
92.501
85.4205
85.106
87.5804
90.1984
91.9363
84.8108
86.4346
81.4398
89.4456
92.0518
87.1433
93.8463
85.0778
81.7861
89.619
89.4559
86.451
94.4202
87.9873
91.8367
91.6478
93.9094
91.9841
85.7252
81.0761
81.2732
94.6369
91.8119
81.2687
93.064
84.2629
94.5225
95.6399
84.48
89.2109
90.5263
93.9844
84.942
86.3326
87.0938
90.0161
84.0631
87.9646
81.6242
83.9867
95.1928
85.8892
94.1729
82.8025
83.9924
83.4575
90.3243
92.2498
89.5635
89.0457
88.6902
81.2112
91.903
87.1992
84.4637
83.0059
92.0962
92.405
93.5063
80.9804
93.1061
86.6449
96.8061
80.5785
89.4266
86.1443
92.4308
81.4908
90.2421
82.8251
93.8596
82.5637
87.0753
82.2737
93.252
93.0964
84.8766
90.7254
94.6231
96.6186
86.3432
96.13
95.8512
89.2159
82.3769
80.1543
94.0197
91.9537
91.9521
83.0507
85.3827
82.9408
97.6448
93.9854
85.0014
92.9688
87.488
98.8212
88.9798
81.9906
92.2969
95.7222
90.9178
96.4703
82.1057
92.4213
86.3857
92.6705
84.8609
91.3472
80.7455
82.7396
81.139
80.5981
85.81
95.2226
89.0835
83.8141
97.0776
96.0378
80.2222
91.9917
83.3986
87.1276
92.7574
82.7291
87.4767
84.7368
87.2391
96.9765
93.1485
81.5157
90.1183
89.7679
93.1559
85.5594
87.2635
82.6991
80.2257
92.8406
80.6129
82.397
86.3844
84.1375
82.6291
91.371
84.7481
87.6963
88.307
90.1815
94.8701
86.4341
87.5873
86.6649
80.4249
86.3965
88.517
89.2666
96.4299
82.2972
93.2258
89.2331
82.1102
86.6796
83.2582
84.1869
84.2924
95.6417
88.6988
89.1289
80.1403
89.5988
80.0222
81.6087
91.601
91.991
90.0004
82.2327
85.9787
87.3808
83.8649
83.1755
83.8031
88.4887
82.0727
90.9609
82.1376
93.4812
91.0128
92.2549
85.0917
92.3603
80.005
85.7989
96.2641
85.8335
93.2622
86.1381
93.2428
92.6295
94.7231
93.0033
97.7833
97.14
86.9751
90.4909
80.5192
81.9899
83.7592
81.4034
95.6922
94.2416
87.9784
85.735
90.9455
94.5924
84.3289
90.6766
90.2915
81.44
84.4122
85.9892
93.3116
95.7475
80.3902
86.5725
82.9643
89.1807
91.3233
85.2446
91.3406
88.4329
83.2
90.3282
94.5523
94.2806
94.2928
91.029
94.9762
80.3818
87.3444
81.4882
80.1212
98.0603
95.4215
86.0133
96.6045
88.6036
81.0614
92.5069
93.1921
86.587
87.8313
82.0923
80.6498
94.9702
100.548
95.9173
94.6251
81.6271
95.7014
92.5998
93.7299
84.6214
94.5376
88.0796
86.8202
92.5146
86.6828
81.654
86.4157
80.6159
93.6419
83.4437
90.0634
97.1446
82.08
92.5334
84.4515
84.8732
89.9477
89.6108
94.5041
82.7181
82.0208
92.6171
80.2442
82.2425
83.4561
93.728
88.2353
90.4546
90.4843
81.0117
85.1845
83.2908
94.435
85.7835
80.3103
89.4161
83.0697
93.6802
80.5276
93.4041
87.0265
92.811
90.4278
83.8557
91.2071
98.4725
83.571
80.9366
86.5323
92.8422
88.6566
86.7586
81.8655
94.8247
93.3226
80.1908
84.3501
86.1229
88.758
90.1453
88.8067
85.172
91.5346
87.0346
88.8771
86.2473
85.5402
93.1692
81.5107
80.6268
82.7885
88.5815
89.96
94.6256
102.946
94.1769
90.1078
82.9295
91.4695
88.8735
88.4845
89.8602
81.0425
80.3373
88.038
89.5624
96.3507
82.1776
87.6934
82.2387
89.4896
88.4478
86.1363
89.7639
86.8908
85.6592
94.3308
95.918
89.1453
81.2355
92.7744
94.7443
81.963
83.4582
91.1122
94.5434
90.8481
95.1891
95.5303
86.8005
85.5588
94.7241
85.7403
96.3588
88.8522
82.3911
90.9599
87.382
94.5434
81.6475
84.7343
96.0056
86.7638
82.708
85.6462
86.5707
93.0802
87.2672
96.6065
90.7253
95.5269
84.8961
83.1745
85.23
80.1044
85.0822
91.5218
84.4148
80.2858
94.5232
87.3662
87.1454
90.4511
86.2863
84.3014
88.3076
83.1663
81.5911
85.9756
90.9158
93.0446
93.8898
86.4037
83.804
85.0047
86.236
84.4205
94.1881
97.1405
82.879
96.7539
81.0832
81.6264
84.6211
91.7428
90.629
83.0803
86.8495
80.5722
81.1856
82.9237
85.7751
88.6412
88.3422
84.2799
82.4536
91.0361
80.0112
85.6267
80.63
91.3659
91.8245
95.7743
80.0939
84.2866
83.7614
91.437
92.1258
91.8366
86.4715
91.0824
82.7205
96.5435
89.4852
81.3929
95.3523
80.4934
96.973
88.6444
88.752
81.3961
80.6989
83.6041
84.1636
93.2792
81.866
82.8641
83.0774
94.0828
83.0922
93.5178
87.7216
91.6235
83.0213
82.3399
90.7976
93.5126
90.9323
92.3268
80.4636
92.6219
84.8729
80.6833
88.3042
93.367
88.9343
85.7795
81.183
83.2736
85.2051
84.7812
88.62
93.0484
84.3844
91.792
96.2505
91.1179
93.415
87.1128
80.8778
84.2957
102.494
89.6619
80.2667
92.373
81.8327
88.2526
80.1463
86.5546
88.7962
89.1374
82.9185
95.6654
95.6492
81.4759
92.4198
84.2843
88.1065
94.3939
93.0803
84.3899
82.6367
92.3794
82.328
93.4168
94.734
85.2583
86.3176
86.0471
96.2845
89.0331
88.1212
88.4844
80.4721
95.6367
86.3625
90.1611
83.583
94.9997
91.149
88.4593
95.4644
87.2454
93.3644
80.2717
89.0129
98.4881
93.7165
97.3858
90.0632
83.3943
95.6077
93.5199
95.5195
91.3215
95.3566
82.0274
85.4973
82.0769
87.1365
87.6456
84.5327
91.7681
91.5381
89.2459
88.1779
92.924
95.8389
87.3144
99.022
87.615
82.7899
82.2998
86.2108
92.0179
87.8754
94.6648
91.7747
80.537
85.5545
92.8719
95.133
84.9658
91.6349
84.654
88.627
91.8572
89.8535
95.5463
96.4255
82.5943
81.6022
90.6067
93.4267
90.6588
81.6053
86.4789
91.0511
89.3723
81.4265
85.5019
96.0436
85.9392
83.9119
91.7347
95.6872
96.8225
83.6145
84.1936
83.7385
80.0449
85.3907
93.0827
81.5339
90.008
96.7097
88.4265
85.8138
92.4712
88.9392
84.6816
88.6409
92.3377
83.7112
93.4266
89.2327
92.9514
89.3605
82.8631
84.8638
83.2192
90.515
90.785
90.2439
84.6919
82.4155
81.9778
93.258
81.3294
95.2695
82.2658
80.5697
82.5284
85.6109
84.8657
81.4824
90.9317
84.2639
97.8476
84.1531
87.0062
88.1494
82.2725
88.0403
84.1657
81.8372
85.7188
82.2924
97.254
82.3288
87.7266
81.4454
83.4343
80.0549
87.1206
90.8863
81.412
87.6241
87.6787
80.9972
81.2235
92.3686
90.3569
87.8119
90.6634
96.5702
88.6269
94.659
86.1887
89.6655
89.8491
84.0209
89.8888
93.0335
80.4617
96.5833
86.714
97.4449
85.5598
80.9161
85.165
85.1862
83.2063
89.3931
96.0363
80.9011
88.013
84.2511
92.1676
80.8589
95.8851
89.3865
94.2189
87.9612
98.503
86.9385
87.3955
84.6095
92.4359
98.1762
89.75
90.2361
82.1968
80.5608
81.4584
81.1821
90.3961
84.8055
88.9662
89.6033
92.3924
90.539
90.4084
89.5699
89.4104
94.3002
89.8066
82.7167
88.9989
89.9896
83.0937
95.0002
85.6039
91.6328
82.0753
90.7701
80.6819
91.5991
88.1746
93.8308
87.2465
89.4502
89.2564
87.9814
86.8767
93.1043
84.1814
86.4969
81.9785
92.043
83.1261
85.5147
86.2597
92.929
93.288
81.481
89.0563
87.4949
94.6127
87.4332
92.2451
89.2112
81.4129
86.5932
92.2711
86.3711
81.1708
85.3387
81.9037
91.4303
91.6493
83.1333
87.1339
86.5171
82.5549
82.4458
92.1435
96.5371
80.8608
81.7731
93.5259
84.3631
90.2445
92.0828
80.4735
89.9765
95.865
95.0095
87.3541
96.9701
88.8996
94.1868
81.2096
87.3751
91.1144
88.3928
90.8213
86.2104
94.4989
96.5228
82.8872
91.2247
92.2321
80.0384
89.9531
80.0999
85.9711
81.8152
85.0521
94.8734
92.4628
87.9508
88.1771
91.2952
85.5816
83.537
93.1366
86.5015
96.7264
91.2227
80.2876
81.0767
86.9424
82.161
88.1636
90.415
93.8479
90.481
82.7901
90.1463
92.1191
82.1125
98.2835
92.9549
88.2578
84.7399
84.5805
87.5689
96.683
87.3791
92.4274
96.2052
88.5836
94.0463
87.7388
92.2155
93.5655
91.7416
80.8529
81.2511
81.9522
86.0582
82.1426
92.0607
82.4635
82.6101
90.8582
96.4741
82.1537
84.3483
88.2364
82.1664
86.7624
94.0403
83.4574
89.1603
95.1955
83.8673
89.8218
87.7088
91.8218
88.5831
81.9951
87.2476
90.3561
81.1775
95.2613
82.7112
82.6808
89.3573
87.6564
87.0609
88.246
90.9718
88.6775
96.2399
83.154
90.338
90.4682
89.3398
96.3918
93.106
84.5855
94.5917
82.5266
96.7856
90.5551
88.8015
80.7009
82.1272
88.6383
84.4802
83.3625
80.844
80.5046
88.1277
91.9825
80.6583
90.9859
80.8202
81.2434
84.2691
94.1785
93.6096
84.3915
81.2758
89.2415
87.534
84.6066
81.6919
95.2222
82.9059
89.1252
88.4676
96.6577
87.7383
87.2098
90.372
91.3332
83.2124
84.1126
86.0054
91.1049
94.3775
95.716
88.8173
86.9238
83.1284
96.4175
90.5705
86.4349
90.1076
82.6024
91.4876
93.0217
96.655
80.939
95.963
81.9813
81.0638
85.2972
93.7581
91.145
83.1809
93.5981
80.6202
84.4646
85.0963
95.1266
92.1325
80.7137
93.5829
88.3042
82.818
88.8451
93.1586
85.9476
84.4101
91.3211
91.6556
91.0429
94.8168
83.2504
87.938
88.4319
92.7885
85.8568
84.7869
85.6086
95.0348
81.5647
95.1448
82.8834
91.8197
88.0317
91.794
93.4979
94.6155
93.8531
86.0712
81.4694
92.256
95.9869
87.0933
93.3268
85.3753
82.3621
94.2311
95.0955
84.9532
86.6476
80.628
91.1442
83.0143
93.8497
84.9988
85.5669
90.664
88.5363
89.7524
81.3701
81.6885
83.6686
86.6461
95.8183
89.0834
94.9633
81.6458
84.0645
95.1476
89.6001
95.7447
90.01
89.2247
86.9208
82.2444
88.2506
98.4076
96.0137
92.2112
87.6635
82.1926
94.2695
91.7177
91.5982
90.3437
95.0224
84.2518
86.5945
88.7894
82.6912
91.6338
91.8126
85.3531
89.5709
81.8847
83.2257
93.8854
88.5923
80.8241
90.9391
81.6194
87.5213
81.3565
80.5874
94.6213
91.3362
91.5532
90.152
85.531
93.7499
95.4682
85.4087
90.8249
84.5126
83.1892
88.5179
91.4295
81.8019
94.7865
93.6545
83.0792
80.2037
85.0232
94.6607
97.9796
80.1193
90.3116
88.9022
93.0412
88.6596
81.3772
97.1991
95.9725
82.9727
97.0744
80.4729
88.9886
80.9497
87.5687
88.7096
94.9703
92.3186
82.3818
87.6494
93.6135
89.3599
94.0917
88.55
90.168
91.1713
87.637
88.4731
83.1191
95.7502
90.762
90.2019
90.7963
80.4421
92.8078
83.5515
91.0848
81.9685
86.0003
91.0074
83.5107
89.9692
94.0487
94.0854
82.9721
85.8721
86.6455
89.8387
92.9663
87.336
80.7736
93.1857
89.9079
91.0456
90.9037
97.1342
86.8752
80.836
88.4826
92.6982
98.4033
89.5836
95.6873
96.42
88.0529
91.7345
85.1562
92.2849
81.7156
81.654
85.2519
94.833
99.0568
84.8997
86.1459
90.6321
94.0732
91.1141
84.2257
82.2929
96.7366
84.3745
85.0245
84.6455
93.1082
84.1888
90.4258
86.6202
81.6223
81.0836
83.2791
96.4632
92.0595
82.5759
92.362
100.326
94.1703
85.157
82.7371
92.6448
87.7087
90.4044
96.4187
83.618
88.9615
91.3975
89.2232
87.3754
86.9179
88.8937
100.26
82.7372
91.2974
87.205
88.1802
98.0095
85.4091
88.9126
90.6109
82.4689
92.6306
90.828
99.9865
92.5741
95.7325
84.4557
84.9638
96.2835
86.8026
90.6763
83.3853
94.3523
83.0885
88.767
86.6112
80.71
92.4605
91.1677
86.7778
92.1107
90.2463
95.8604
89.4311
80.8647
89.5271
96.5983
92.8464
89.8123
86.7591
86.0561
84.1491
85.5507
84.3103
95.4408
86.4436
90.372
85.8081
95.6009
83.8696
85.4663
84.2642
86.9369
83.7578
83.5705
95.9289
87.2804
88.0863
97.5399
92.2778
83.6024
87.2569
89.0209
90.4402
88.1593
96.5163
93.6098
93.2181
88.837
92.8717
86.1983
88.5015
82.4078
90.1079
88.0436
91.6576
89.6761
96.4348
90.5181
83.3655
86.3982
88.0647
92.8053
96.3541
86.2302
92.9459
90.6159
85.227
83.934
82.8197
96.8491
93.662
88.9327
86.523
85.8663
90.6534
83.5835
80.0883
83.0429
93.4973
91.7976
89.9027
85.2958
92.8948
98.6714
81.653
88.414
97.9756
85.2266
84.5742
90.9463
82.8508
83.6577
89.3942
83.5849
92.5643
84.8483
80.9502
82.6633
85.4738
82.0593
92.2474
91.8896
97.5948
84.2369
80.7014
91.8015
81.9273
80.6502
85.8841
87.2197
80.9546
86.541
90.0346
87.6975
81.6483
85.0233
80.0692
87.5679
86.9773
87.3264
92.1813
92.3174
82.8678
81.0558
85.0038
84.9138
94.2752
80.7973
82.0614
92.3671
86.5854
86.2666
80.4971
88.2087
92.6553
93.0699
89.9932
96.3098
88.1659
90.6698
87.4798
84.8187
83.9685
81.2434
86.0813
86.2508
91.5423
94.3037
81.1938
80.1629
88.0427
90.7262
85.6727
95.5249
92.6844
86.9954
90.3533
91.6494
93.1457
94.1023
86.6566
87.2509
93.3532
82.8634
80.3749
92.3109
90.2153
90.5905
80.8586
91.7696
92.7512
81.7547
83.5448
88.2224
82.0678
85.4618
88.6604
92.8468
97.6974
88.3199
95.4053
82.5613
83.8915
83.9886
82.6692
93.4113
83.0852
85.0495
95.2566
87.8677
84.0181
81.7484
89.3401
94.422
83.8845
90.0118
82.483
86.3991
91.6285
83.2212
90.7114
83.9554
90.1655
84.183
85.0469
91.4767
91.5893
91.1483
91.9428
93.1018
96.7857
88.909
89.1893
87.5505
81.1561
92.9
89.3003
93.3569
87.3886
93.929
89.1046
89.2779
80.6133
90.8418
83.5785
92.717
82.7409
82.5482
85.333
89.4887
88.9636
81.8043
88.8407
90.6204
89.8783
94.5028
84.2494
97.9446
83.8805
82.5135
81.9426
